A Case for Sampling Based Learning Techniques in Coflow Scheduling

Coflow scheduling improves data-intensive application performance by improving their networking performance. State-of-the-art online coflow schedulers in essence approximate the classic Shortest-Job-First (SJF) scheduling by learning the coflow size online. In particular, they use multiple priority queues to simultaneously accomplish two goals: to sieve long coflows from short coflows, and to schedule short coflows with high priorities. Such a mechanism pays high overhead in learning the coflow size: moving a large coflow across the queues delays small and other large coflows, and moving similar-sized coflows across the queues results in inadvertent round-robin scheduling. We propose Philae, a new online coflow scheduler that exploits the spatial dimension of coflows, i.e., a coflow has many flows, to drastically reduce the overhead of coflow size learning. Philae pre-schedules sampled flows of each coflow and uses their sizes to estimate the average flow size of the coflow. It then resorts to Shortest Coflow First, where the notion of shortest is determined using the learned coflow sizes and coflow contention. We show that the sampling-based learning is robust to flow size skew and has the added benefit of much improved scalability from reduced coordinator-local agent interactions. Our evaluation using an Azure testbed, a publicly available production cluster trace from Facebook shows that compared to the prior art Aalo, Philae reduces the coflow completion time (CCT) in average (P90) cases by 1.50x (8.00x) on a 150-node testbed and 2.72x (9.78x) on a 900-node testbed. Evaluation using additional traces further demonstrates Philae's robustness to flow size skew.

==> Unix-LaTeX2e-Transactions-Style-File/IEEEtran/IEEEtran_HOWTO.txt <==
JOURNAL OF LATEX CLASS FILES, VOL. 14, NO. 8, AUGUST 2015

1

How to Use the IEEEtran LATEX Class
Michael Shell, Member, IEEE
(Invited Paper)

Abstract—This article describes how to use the IEEEtran class
with LATEX to produce high quality typeset papers that are suitable for submission to the Institute of Electrical and Electronics
Engineers (IEEE). IEEEtran can produce conference, journal
and technical note (correspondence) papers with a suitable choice
of class options. This document was produced using IEEEtran
in journal mode.
Index Terms—Class, IEEEtran, LATEX, paper, style, template,
typesetting.

I. I NTRODUCTION
ITH a recent IEEEtran class file, a computer running
LATEX, and a basic understanding of the LATEX language,
an author can produce professional quality typeset research
papers very quickly, inexpensively, and with minimal effort.
The purpose of this article is to serve as a user guide of
IEEEtran LATEX class and to document its unique features and
behavior.
This document applies to version 1.8b and later of IEEEtran.
Prior versions do not have all of the features described here.
IEEEtran will display the version number on the user’s console
when a document using it is being compiled. The latest version
of IEEEtran and its support files can be obtained from IEEE’s
web site [1], or CTAN [2]. This latter site may have some
additional material, such as beta test versions and files related
to non-IEEE uses of IEEEtran. See the IEEEtran homepage
[3] for frequently asked questions and recent news about
IEEEtran.
Complimentary to this document are the files1 bare_con
f.tex, bare_jrnl.tex, bare_jrnl_comsoc.tex, bare_
conf_compsoc.tex, bare_jrnl_compsoc.tex and bare_
jrnl_transmag.tex, which are “bare bones” example (template) files of a conference, journal, IEEE Communications
Society journal, IEEE Computer Society conference, IEEE
Computer Society journal and IEEE T RANSACTIONS ON
M AGNETICS paper, respectively. Authors can quickly obtain
a functional document by using these files as starters for their
own work. A more advanced example featuring the use of

W

Manuscript created February 25, 2002; revised August 26, 2015. This work
was supported by the IEEE. This work is distributed under the LATEX Project
Public License (LPPL) ( http://www.latex-project.org/ ) version 1.3. A copy
of the LPPL, version 1.3, is included in the base LATEX documentation of all
distributions of LATEX released 2003/12/01 or later. The opinions expressed
here are entirely that of the author. No warranty is expressed or implied. User
assumes all risk.
See http://www.michaelshell.org/ for current contact information.
1 Note that it is the convention of this document not to hyphenate command
or file names and to display them in typewriter font. Within such
constructs, spaces are not implied at a line break and will be explicitly carried
into the beginning of the next line. This behavior is not a feature of IEEEtran,
but is used here to illustrate computer commands verbatim.

optional packages along with more complex usage techniques,
can be found in bare_adv.tex.
It is assumed that the reader has at least a basic working
knowledge of LATEX. Those so lacking are strongly encouraged
to read some of the excellent literature on the subject [4]–[6].
In particular, Tobias Oetiker’s The Not So Short Introduction
to LATEX 2ε [5], which provides a general overview of working
with LATEX, and Stefan M. Moser’s How to Typeset Equations
in LATEX [6], which focuses on the formatting of IEEE-style
equations using IEEEtran’s IEEEeqnarray commands, are both
available for free online.
General support for LATEX related questions can be obtained
in the internet newsgroup comp.text.tex. There is also a
searchable list of frequently asked questions about LATEX [7].
Please note that the appendices sections contain information
on installing the IEEEtran class file as well as tips on how to
avoid commonly made mistakes.

II. C LASS O PTIONS
There are a number of class options that can be used to
control the overall mode and behavior of IEEEtran. These are
specified in the traditional LATEX way. For example,
\documentclass[9pt,technote]{IEEEtran}

is used with correspondence/brief/technote papers. The various
categories of options will now be discussed. For each category,
the default option is shown in bold. The user must specify an
option from each category in which the default is not the one
desired. The various categories are totally orthogonal to each
other—changes in one will not affect the defaults in the others.

A. 9pt, 10pt, 11pt, 12pt
There are four possible values for the normal text size. 10pt
is used by the vast majority of papers. Notable exceptions are
technote papers, which use 9pt text and the initial submissions
to some conferences that use 11pt.
Be aware that IEEE Computer Society publications use
“PostScript” (i.e., “big point”, bp) point sizes (i.e., 72bp =
1in) rather than the traditional typesetters’ point (i.e., 72.27pt
= 1in). Also, “10pt” IEEE Computer Society journal papers
actually use a slightly smaller, 9.5bp, font size (probably to
compensate for the slightly wider nature of the Palatino font).
IEEEtran will automatically tweak the selected font size as
needed depending on the mode.

0000–0000/00$00.00 c 2015 Michael Shell

2

JOURNAL OF LATEX CLASS FILES, VOL. 14, NO. 8, AUGUST 2015

B. draft, draftcls, draftclsnofoot, final
IEEEtran provides for three draft modes as well as the
normal final mode. The draft modes provide a larger (double)
line spacing to allow for editing comments as well as one
inch margins on all four sides of the paper. The standard draft
option puts every package used in the document into draft
mode. With most graphics packages, this has the effect of
disabling the rendering of figures. If this is not desired, one
can use the draftcls option instead to yield a draft mode that
will be confined within the IEEEtran class so that figures will
be included as normal. draftclsnofoot is like draftcls, but does
not display the word “DRAFT” along with the date at the
foot of each page. Both draft and draftclsnofoot modes imply
draftcls (which is a subset of the other two). When using one
of the draft modes, most users will also want to select the
onecolumn option.

•
•
•
•

•

affiliations. Several commands are enabled to facilitate
this formatting (see Section IV-B2 for details).
The spacing after the authors’ names is reduced. So is
the spacing around the section names.
The special paper notice (if used) will appear between the
author names and the title (not after as with journals).
The figure captions are centered.
The following commands are intentionally disabled: \t
hanks, \IEEEPARstart, \IEEEbiography, \IEEEb
iographynophoto, \IEEEpubid, \IEEEpubidadjco
l, \IEEEmembership, and \IEEEaftertitletext. If
needed, they can be reenabled by issuing the command:
\IEEEoverridecommandlockouts.
Various reminder (related to camera ready work) and
warning notices are enabled.

When using conference mode, most users will also want to
equalize the columns on the last page (see Section XIV).

C. conference, journal, technote, peerreview, peerreviewca
IEEEtran offers five major modes to encompass conference,
journal, correspondence (brief/technote) and peer review papers. Journal and technote modes will produce papers very
similar to those that appear in many IEEE T RANSACTIONS
journals. When using technote, most users should also select
the 9pt option. The peerreview mode is much like the journal
mode, but produces a single-column cover page (with the
title, author names and abstract) to facilitate anonymous peer
review. The title is repeated (without the author names or
abstract) on the first page after the cover page.2 Papers using
the peer review options require an \IEEEpeerreviewmaket
itle command (in addition to and after the traditional \make
title) to be executed at the place the cover page is to end—
usually just after the abstract. This command will be silently
ignored with the non-peerreview modes. See the bare template
files for an example of the placement of this command. The
peerreviewca mode is like peerreview, but allows the author
name information to be entered and formatted as is done
in conference mode (see Section IV-B2 for details) so that
author affiliation and contact information is more visible to
the editors.
1) Conference Mode Details: Conference mode makes a
number of significant changes to the way IEEEtran behaves:
• The margins are increased as the height of the text is
reduced to about 9.25in. In particular, the bottom margin
will become larger than that of the top as the IEEE wants
extra clearance at the bottom. The text height will not be
exactly 9.25in, but will vary slightly with the normal font
size to ensure an integer number of lines in a column.
• Headings and page numbers are not displayed in the
headers or footers. This, coupled with symmetric horizontal margins, means that there will not be a noticeable
difference between the one and two sided options.
• The \author text is placed within a tabular environment
to allow for multicolumn formatting of author names and
2 A blank page may be inserted after the cover page when using the twoside
(duplex printing) option so that the beginning of the paper does not appear
on the back side of the cover page.

D. comsoc, compsoc, transmag
These mutually exclusive options invoke special modes by
which IEEEtran produces the format of the publications of the
IEEE Communications Society, IEEE Computer Society and
IEEE T RANSACTIONS ON M AGNETICS, respectively. Neither
of these are enabled by default.
1) Comsoc Mode: Comsoc mode only affects the math font
so that it will more closely match the Times Roman main text.
Either Michael Sharpe’s freely available newtxmath package
[8] (version 1.451, July 28, 2015 or later is recommended)
or the commercial MathTime [9] math fonts (as mtpro2.sty,
mt11p.sty or mathtime.sty) are acceptable. Under comsoc
mode, if one of these packages has not been loaded by the
user at the start of the document, IEEEtran will attempt to
enforce their use based on what is available on the system.
The recommended loading procedure and order for newtxmath is:
\usepackage[T1]{fontenc} % optional
\usepackage{amsmath}
\usepackage[cmintegrals]{newtxmath}
\usepackage{bm} % optional

where the cmintegrals option, which IEEEtran sets as a default
upon loading newtxmath, is needed to obtain the specific style
of integral symbol used by the IEEE Communications Society.
The optional bm package [10] provides for selective bold
math. Be aware that the AMS Math amssymb.sty package [11]
is not needed and should not be loaded as that functionality is
built into and provided by newtxmath as well as MathTime.
Also, do not load the newtxtext.sty package as doing so would
alter the main text font.
a) Comsoc Conference Mode: Comsoc conference papers are, at present, done the same way as traditional conference papers (bare_conf.tex) and so no additional example
file is required. Unless specifically instructed otherwise by
the conference that is being submitting to, do not invoke the
comsoc option with conference papers.
2) Compsoc Mode: Notable compsoc mode format features
include:

SHELL: HOW TO USE THE IEEETRAN LATEX CLASS

•

•
•
•

•

•

the default text font is changed from Times Roman
to Palatino/Palladio (non-conference compsoc modes
only);
revised margins;
Arabic section numbering;
enabling of the \IEEEcompsocitemizethanks and \I
EEEcompsocthanksitem commands to provide for the
\thanks (first footnote) itemized list used for author
affiliations;
enabling of the \IEEEtitleabstractindextext command to provide for single column abstract and index
terms (see Section V);
various other styling changes (most of which are only
applicable under the non-conference compsoc modes)
such as the use of: a sans serif (Helvetica) font for titles,
headings, etc.; a ruled line above the first footnote area;
left aligned reference labels; etc.

a) Compsoc Conference Mode: IEEEtran follows the
guidelines for IEEE Computer Society conference papers.
Perhaps surprisingly, this format nullifies many of the unique
features of compsoc journals and is not so much different
from traditional conference mode. However, Arabic section
numbering is retained. It should be mentioned that Scott
Pakin’s IEEEconf LATEX class [12] also produces this format.
Be aware that many IEEE Computer Society conferences use
the traditional conference format and compsoc mode should
not be used with them.
3) Transmag Mode: For the transmag mode:
•
•

•
•
•

The text within \author should be entered as the long
form under conference mode;
enabling of the \IEEEtitleabstractindextext command to provide for single column abstract and index
terms (see Section V);
\IEEEauthorrefmark will produce arabic author affiliation symbols;
subsection and subsubsection headings and/or their spacings are slightly different;
a smaller, bold font than normal is used for the title.

The transmag mode (as well as the standard journal mode)
is also acceptable for submission to IEEE Magnetics Letters.
Authors who wish to have their figures and tables appear at
the end of the paper can use the endfloat.sty [13] package to
achieve this.
E. letterpaper, a4paper, cspaper
IEEEtran fully supports both the US letter (8.5in × 11in)
and A4 (210mm × 297mm) paper sizes. Since the IEEE
primarily uses US letter, authors should usually select the
letterpaper option before submitting their work to the IEEE—
unless told otherwise (typically by conferences held outside
the United States). Changing the paper size in the standard
journal and conference modes will not alter the typesetting of
the document—only the margins will be affected. In particular,
documents using the a4paper option will have reduced side
margins (A4 is narrower than US letter) and a longer bottom
margin (A4 is longer than US letter). For both cases, the top

3

margins will be the same and the text will be horizontally
centered.
For the compsoc conference and draft modes, it is the
margins that will remain constant, and thus the text area size
will vary, with changes in the paper size.
The cspaper option is the special “trim” paper size (7.875in
× 10.75in) used in the actual publication of IEEE Computer
Society journals. Under compsoc journal mode, this option
does not alter the typesetting of the document. Authors should
invoke this option only if requested to do so by the editors of
the specific journal they are submitting to.
Note that authors should ensure that all post-processing
(PS, PDF, etc.) uses the same paper specification as the .tex
document. Problems here are by far the number one reason
for incorrect margins. See Appendix B for more details.
For the special cspaper size, be aware that although IEEEtran will automatically configure the correct paper dimensions
for pdfLATEX’s PDF mode (which it does for all paper sizes),
dvips (the application used for DVI to PS conversion) systems
will not recognize the special “ieeecs” paper unless there is
such an entry in dvips’ config.ps configuration file:
% Special paper size for the IEEE Computer Society J
ournals
@ ieeecs 7.875in 10.75in
@+ ! %%DocumentPaperSizes: ieeecs
@+ %%BeginPaperSize: ieeecs
@+ /setpagedevice where
@+ { pop << /PageSize [567 774] >> setpagedevice }
@+ if
@+ %%EndPaperSize

Most modern PS to PDF conversion software will correctly
handle such custom paper sizes if a different specific paper
size is not explicitly requested for the conversion process.
F. oneside, twoside
These options control whether the layout follows that of
single sided or two sided (duplex) printing. Because the side
margins are normally centered, the main notable difference is
in the format of the running headings.
G. onecolumn, twocolumn
These options allow the user to select between one and
two column text formatting. Since the IEEE always uses two
column text, the onecolumn option is of interest only with
draft papers.
H. romanappendices
IEEEtran defaults to numbering appendices alphabetically
(e.g., A, B, etc.). Invoke this option to get Roman numbering.
I. captionsoff
Invoking this option will inhibit the display of captions
within figures and tables. This is done in a manner that
preserves the operation of \label within \caption. This
option is intended for journals, such as IEEE T RANSACTIONS
ON P OWER E LECTRONICS (TPE), that require figures and
tables to placed, captionless, on pages of their own at the

4

JOURNAL OF LATEX CLASS FILES, VOL. 14, NO. 8, AUGUST 2015

end of the document. Such figure placement can be achieved
with the help of the endfloat.sty package [13]:

\newcommand{\CLASSINPUTinnersidemargin}{17mm}
\documentclass{IEEEtran}

\usepackage[nomarkers]{endfloat}

will yield a document that has 17mm side margins—if only
one of the innerside/outerside (or toptext/bottomtext) margin
pair is specified, IEEEtran will assume the user wants symmetric side (or top/bottom) margins and will set both values
of the relavant pair to the (single) user specified value.
IEEEtran uses the fixed values of 12pt and 0.25in for \h
eadheight and \headsep, respectively. The position of
the header can be altered after IEEEtran is loaded, without
changing the margins as long as the sum of \topmargin,
\headheight and \headsep is preserved. For example, the
header can be shifted upwards 0.2in using:

Note that the TPE has other unusual formatting requirements
that also require the draftclassnofoot and onecolumn options
as well as the insertion of page breaks (\newpage) just prior
to the first section as well as the bibliography. Such commands
can be enabled conditionally via the \ifCLASSOPTIONcapt
ionsoff conditional (Section III-A).
J. nofonttune
IEEEtran normally alters the default interword spacing to
be like that used in IEEE publications. The result is text that
requires less hyphenation and generally looks more pleasant,
especially for two column text. The nofonttune option will
disable the adjustment of these font parameters. This option
should be of interest only to those who are using fonts
specifically designed or modified for use with two column
work.
III. T HE CLASSINPUT, CLASSOPTION AND
CLASSINFO C ONTROLS
IEEEtran offers three catagories of special commands that
allow information to be passed between the class file and the
user’s document:
• CLASSINPUTs are inputs that provide a way to customize the operation of IEEEtran by overriding some of
the default settings (at the time IEEEtran is loaded);
• CLASSOPTIONs which are outputs that allow for conditional compilation based on which IEEEtran class options
have been selected;
• CLASSINFOs which are outputs that allow the user a
way to access additional information about the IEEEtran
runtime environment.
A. CLASSINPUTs
The available CLASSINPUTs include: \CLASSINPUTbase
linestretch which sets the line spacing of the document;
\CLASSINPUTinnersidemargin which sets the margin at
the inner (binding) edge; \CLASSINPUToutersidemargin
which sets the margin at the outer edge; \CLASSINPUTtopt
extmargin which sets the top margin; \CLASSINPUTbotto
mtextmargin which sets the bottom margin. Of course, such
parameters can be set via the traditional LATEX interface (\odd
sidemargin, \topmargin, etc.). However, the advantage of
of using the CLASSINPUT approach is that it allows IEEEtran
to adjust other internal parameters and perform any additional
calculations as needed. For example, setting the side margins
in LATEX requires a careful setting of \oddsidemargin, \e
vensidemargin and \textwidth taking into consideration
the paper size and whether or not duplex (two-sided) printing
is being used.
To invoke a CLASSINPUT, just define the relavant CLASSINPUT as desired prior to the loading of IEEEtran. For
example,

\addtolength{\headsep}{0.2in}
\addtolength{\topmargin}{-0.2in}

Likewise, \footskip, which has a default value of 0.4in, can
easily be changed to alter the position of the footer within the
bottom margin.
When using \CLASSINPUTbaselinestretch, IEEEtran
will automatically “digitize” \textheight so that an integer
number of lines will fit on a page (as is done in the draft
modes). Digitization is not done when the top or bottom
margins are set via CLASSINPUTs. Users are cautioned that
using CLASSINPUT controls can result in documents that
are not compliant with the IEEE’s standards. The intended
applications include: (1) conferences or societies that have
unusual formatting requirements; (2) producing copies with
nonstandard margins such as when binding for personal use;
and (3) non-IEEE related work.
B. CLASSOPTIONs
CLASSOPTIONs are primarily TEX \if conditionals that
are automatically set based on which IEEEtran options are
being used. Thus, for example, a construct such as
\ifCLASSOPTIONconference
\typeout{in conference mode}
\else
\typeout{not in conference mode}
\fi

can be used to provide for conditional code execution. Please
note that, as mentioned in Section II-B, the draft and draftclsnofoot options imply draftcls. So, most users will want to
test \ifCLASSOPTIONdraftcls for detecting the draft
modes.
For the document’s point size options, \CLASSOPTIONp
t is defined as a macro that expands to the numerical part
of the selected point value (e.g., 9, 10, 11 or 12). For the
paper size options, \CLASSOPTIONpaper will be a macro
that contains the paper specification (e.g., letter, a4). To use
these as conditionals will require a string macro comparison:
\newcommand{\myninestring}{9}
\ifx\CLASSOPTIONpt\myninestring
\typeout{document is 9pt}
\fi

Users should treat the CLASSOPTIONs as being “read-only”
and not attempt to manually alter their values because IEEEtran uses them internally as flags to determine which options

SHELL: HOW TO USE THE IEEETRAN LATEX CLASS

have been selected—changing these flags will likely result in
improper formatting.
C. CLASSINFOs
The available CLASSINFOs include the \ifCLASSINFOp
df conditional which works much like Heiko Oberdiek’s ifpdf.sty package [14] to indicate if PDF output (from pdfLATEX)
is in effect:
\ifCLASSINFOpdf
\typeout{PDF mode}
\fi

IEEEtran.cls also provides the lengths \CLASSINFOnorma
lsizebaselineskip, which is the \baselineskip of the
normalsize font, and \CLASSINFOnormalsizeunitybaseli
neskip, which is the \baselineskip of the normalsize font
under unity \baselinestetch.
Finally, there are the string macros (these are not conditionals or lengths) \CLASSINFOpaperwidth and \CLASSINF
Opaperheight which contain the paper dimensions in their
native specifications including units (e.g., 8.5in, 22mm, etc.).
As with CLASSOPTIONs, users should not attempt to alter
the CLASSINFOs.
IV. T HE T ITLE PAGE
The parts of the document unique to the title area are created
using the standard LATEX command \maketitle. Before this
command is called, the author must declared all of the text
objects which are to appear in the title area.
A. Paper Title
The paper title is declared like:
\title{A Heuristic Coconut-based Algorithm}

in the standard LATEX manner. Titles are generally capitalized
except for words such as a, an, and, as, at, but, by, for, in, nor,
of, on, or, the, to and up, which are usually not capitalized
unless they are the first or last word of the title. Line breaks
(\\) may be used to equalize the length of the title lines. Do
not use math or other special symbols in the title.
B. Author Names
The name and associated information is declared with the
\author command. \author behaves slightly differently

depending on the document mode.
1) Names in Journal/Technote Mode: A typical \author
command for a journal or technote paper looks something like
this:
\author{Michael˜Shell,˜\IEEEmembership{Member,˜IEEE,
} John˜Doe,˜\IEEEmembership{Fellow,˜OSA,} and˜Jane˜D
oe,˜\IEEEmembership{Life˜Fellow,˜IEEE}%
\thanks{Manuscript received January 20, 2002; revise
d August 26, 2015. This work was supported by the IE
EE.}%
\thanks{M. Shell was with the Georgia Institute of T
echnology.}}

The \IEEEmembership command is used to produce the
italic font that indicates the authors’ IEEE membership status.

5

The \thanks command produces the “first footnotes.” Because the LATEX \thanks was not designed to contain multiple
paragraphs3 , authors will have to use a separate \thanks
for each paragraph. However, if needed, regular line breaks
(\\) can be used within \thanks. In order to get proper line
breaks and spacing, it is important to correctly use and control
the spaces within \author. Use nonbreaking spaces (˜) to
ensure that name/membership pairs remain together. A minor,
but easy, mistake to make is to forget to prevent unwanted
spaces from getting between commands which use delimited
({}) arguments. Note the two % which serve to prevent the
code line break on lines ending in a } from becoming an
unwanted space. Such a space would not be ignored as an
end-of-line space because, technically, the last \thanks is
the final command on the line. “Phantom” spaces like these
would append to the end of the last author’s name, causing
the otherwise centered name line to shift very slightly to the
left.
2) Names in Conference Mode: The author name area
is more complex when in conference mode because it also
contains the authors’ affiliations. For this reason, when in
conference mode, the contents of \author{} are placed
into a modified tabular environment. The commands \IE
EEauthorblockN{} and \IEEEauthorblockA{} are also
provided so that it is easy to correctly format the author names
and affiliations, respectively. For papers with three or less
affiliations, a multicolumn format is preferred:
\author{\IEEEauthorblockN{Michael Shell}
\IEEEauthorblockA{School of Electrical and\\
Computer Engineering\\
Georgia Institute of Technology\\
Atlanta, Georgia 30332--0250\\
Email: mshell@ece.gatech.edu}
\and
\IEEEauthorblockN{Homer Simpson}
\IEEEauthorblockA{Twentieth Century Fox\\
Springfield, USA\\
Email: homer@thesimpsons.com}
\and
\IEEEauthorblockN{James Kirk\\
and Montgomery Scott}
\IEEEauthorblockA{Starfleet Academy\\
San Francisco, California 96678-2391\\
Telephone: (800) 555--1212\\
Fax: (888) 555--1212}}

Use \and to separate the affiliation columns. The columns
will automatically be centered with respect to each other and
the side margins.
If there are more than three authors and/or the text is too
wide to fit across the page, use an alternate long format:
\author{\IEEEauthorblockN{Michael Shell\IEEEauthorre
fmark{1}, Homer Simpson\IEEEauthorrefmark{2}, James K
irk\IEEEauthorrefmark{3}, Montgomery Scott\IEEEautho
rrefmark{3} and Eldon Tyrell\IEEEauthorrefmark{4}}
\IEEEauthorblockA{\IEEEauthorrefmark{1}School of Ele
ctrical and Computer Engineering\\
Georgia Institute of Technology, Atlanta, Georgia 30
332--0250\\
Email: mshell@ece.gatech.edu}
\IEEEauthorblockA{\IEEEauthorrefmark{2}Twentieth Cen
tury Fox, Springfield, USA\\
Email: homer@thesimpsons.com}
3 Although

IEEEtran.cls does support it, the standard classes do not.

6

\IEEEauthorblockA{\IEEEauthorrefmark{3}Starfleet Aca
demy, San Francisco, California 96678-2391\\
Telephone: (800) 555--1212, Fax: (888) 555--1212}
\IEEEauthorblockA{\IEEEauthorrefmark{4}Tyrell Inc.,
123 Replicant Street, Los Angeles, California 90210
--4321}}

The \IEEEauthorrefmark{} command will generate a footnote symbol corresponding to the number in its argument. Use
this to link the author names to their respective affiliations. It is
not necessary prevent spaces from being between the \IEEEa
uthorblock’s because each block starts a new group of lines
and LATEX will ignore spaces at the very end and beginning of
lines.
3) Names in Compsoc Journal Mode: One unique feature
of IEEE Computer Society journals is that author affiliations
are formatted in an itemized list within the first (\thanks)
footnote. In compsoc mode, IEEEtran provides a special form
of \thanks, \IEEEcompsocitemizethanks, to obtain this
effect:
\author{Michael˜Shell,˜\IEEEmembership{Member,˜IEEE,
} John˜Doe,˜\IEEEmembership{Fellow,˜OSA,} and˜Jane˜D
oe,˜\IEEEmembership{Life˜Fellow,˜IEEE}%
\IEEEcompsocitemizethanks{\IEEEcompsocthanksitem M.
Shell is with the Georgia Institute of Technology.
\IEEEcompsocthanksitem J. Doe and J. Doe are with An
onymous University.}%
\thanks{Manuscript received January 20, 2002; revise
d August 26, 2015.}}

Within \IEEEcompsocitemizethanks, \IEEEcompsoctha
nksitem works like \item to provide a bulleted affiliation
group. To facilitate dual compilation, in non-compsoc mode,
IEEEtran treats \IEEEcompsocitemizethanks as \thanks
and sets \IEEEcompsocthanksitem to generate a line break
with indentation. However, this is not entirely satisfactory as
IEEE Computer Society journals place the author affiliations
before the “manuscript received” line while traditional IEEE
journals use the reverse order. If correct dual compilation is
needed, the CLASSOPTION conditionals can be employed to
swap the order as needed.
4) Names in Compsoc Conference Mode: Names in compsoc conference mode are done in the same way as traditional
conference mode.
5) Names in Transmag Journal Mode: IEEE T RANSAC TIONS ON M AGNETICS papers typically use the conference
long format for author names, but try to keep each name and
address pair on one line and without any email addresses or
phone numbers. Also, \thanks is available under transmag
journal mode even though the names are entered much like
the long format under conference mode. See the file bare_
jrnl_transmag.tex for an example of author entry under
transmag mode.
C. Running Headings
The running headings are declared with the \markboth{
}{} command. The first argument contains the journal name
information and the second contains the author name and paper
title. For example:
\markboth{Journal of Quantum Telecommunications,˜Vol
.˜1, No.˜1,˜January˜2025}{Shell \MakeLowercase{\text
it{et al.}}: A Novel Tin Can Link}

JOURNAL OF LATEX CLASS FILES, VOL. 14, NO. 8, AUGUST 2015

Note that because the text in the running headings is automatically capitalized, the \MakeLowercase{} command must be
used to obtain lower case text. The second argument is used
as a page heading only for the odd number pages after the
title page for two sided (duplex) journal papers. This page is
such an example. Technote papers do not utilize the second
argument. Conference papers do not have running headings,
so \markboth{}{} has no effect when in conference mode.
Authors should not put any name information in the headings
(if used) of anonymous peer review papers.
D. Publication ID Marks
Publication ID marks can be placed on the title page of
journal and technote papers via the \IEEEpubid{} command:
\IEEEpubid{0000--0000/00\$00.00˜\copyright˜2015 IEEE
}

Although authors do not yet have a valid publication ID at the
time of paper submission, \IEEEpubid{} is useful because it
provides a means to see how much of the title page text area
will be unavailable in the final publication. This is especially
important in technote papers because, in some journals, the
publication ID space can consume more than one text line. If
\IEEEpubid{} is used, a second command, \IEEEpubidad
jcol must be issued somewhere in the second column of the
title page. This is needed because LATEX resets the text height
at the beginning of each column. \IEEEpubidadjcol “pulls
up” the text in the second column to prevent it from blindly
running into the publication ID.
Publication IDs are not to be placed by the author on camera
ready conference papers so \IEEEpubid{} is disabled in
conference mode. Instead the bottom margin is automatically
increased by IEEEtran when in conference mode to give the
IEEE room for such marks at the time of publication. In draft
mode, the publisher ID mark will not be printed at the bottom
of the titlepage, but room will be cleared for it.
Publication ID marks are perhaps less important with compsoc papers because IEEE Computer Society journals place the
publisher ID marks within the bottom margin so as not to
affect the amount of page space available for text.
E. Special Paper Notices
Special paper notices, such as for invited papers, can be
declared with:
\IEEEspecialpapernotice{(Invited Paper)}

Special paper notices in journal and technote papers appear
between the author names and the main text. The title page
of this document has an example. For conference papers, the
special paper notice is placed between the title and the author
names.
Much more rarely, there is sometimes a need to gain access
to the space across both columns just above the main text.
For instance, a paper may have a dedication [15]. IEEEtran
provides the command \IEEEaftertitletext{} which can
be used to insert text or to alter the spacing between the title
area and the main text:

SHELL: HOW TO USE THE IEEETRAN LATEX CLASS

\IEEEaftertitletext{\vspace{-1\baselineskip}}

Authors should be aware that IEEEtran carefully calculates
the spacing between the title area and main text to ensure that
the main text height of the first page always is equal to an
integer number of normal sized lines (unless the top or bottom
margins have been overridden by CLASSINPUTs). Failure to
do this can result in underfull vbox errors and paragraphs
being “pulled apart” in the second column of the first page
if there isn’t any rubber lengths (such as those around section
headings) in that column. The contents of \IEEEaftertitle
text{} are intentionally allowed to bypass this “dynamically
determined title spacing” mechanism, so authors may have to
manually tweak the height (by a few points) of the \IEEEa
ftertitletext{} contents (if used) to avoid an underfull
vbox warning.
V. A BSTRACT AND I NDEX T ERMS
The abstract is generally the first part of a paper after \m
aketitle. The abstract text is placed within the abstract
environment:
\begin{abstract}
We propose ...
\end{abstract}

Math, special symbols and/or citations should generally not
be used in abstracts.4
Journal and technote papers also have a list of key words
(index terms) which can be declared with:
\begin{IEEEkeywords}
Broad band networks, quality of service, WDM.
\end{IEEEkeywords}

To obtain a list of valid keywords from the IEEE, just send a
blank email to keywords@ieee.org. A list of IEEE Computer
Society approved keywords can be obtained at http://www.
computer.org/mc/keywords/keywords.htm. Do not use math or
special symbols in the keywords.
The IEEE Computer Society and IEEE T RANSACTIONS ON
M AGNETICS formats present a difficulty in that compsoc and
transmag journal (but not compsoc conference) papers place
the abstract and index terms sections in single column format
just below the author names, but the other IEEE formats place
them in the first column of the main text before the first
section. To handle this, IEEEtran offers a command, \IEEEt
itleabstractindextext, that is to be declared before \ma
ketitle, and whose single argument holds the text/sections
that are to appear in single column format after the author
names:
\IEEEtitleabstractindextext{%
\begin{abstract}
We propose ...
\end{abstract}
\begin{IEEEkeywords}
Broad band networks, quality of service, WDM.
\end{IEEEkeywords}}

7

To facilitate dual compilation, IEEEtran provides another
command, \IEEEdisplaynontitleabstractindextext,
which will “become” whatever was declared in \IEEEtitl
eabstractindextext when in non-compsoc, non-transmag
or conference mode (as compsoc conferences use the same
placement for the abstract and index terms as traditional
conferences do). That is to say, the abstract and index terms
sections can be automatically “teleported’ to the appropriate
place they need to be depending on the document mode. \IE
EEdisplaynontitleabstractindextext should typically
be placed just after \maketitle (and before \IEEEpeerre
viewmaketitle if used).

VI. S ECTIONS
Sections and their headings are declared in the usual LATEX
fashion via \section, \subsection, \subsubsection,
and \paragraph. In the non-compsoc modes, the numbering
for these sections is in upper case Roman numerals, upper case
letters, Arabic numerals and lower case letters, respectively.
In compsoc mode, Arabic numerals are used exclusively for
(sub)section numbering.
The \paragraph section is not allowed for technotes or
compsoc conferences as these generally are not permitted to
have such a deep section nesting depth. If needed, \paragra
ph can be restored by issuing the command \setcounter{
secnumdepth}{4} in the document preamble.
Note that IEEE Computer Society journals (but not conferences!) are unusual in that they raise the very first section
(the introduction) heading above the start of the text. IEEEtran
provides a command to produce this effect:
\IEEEraisesectionheading{\section{Introduction}\labe
l{sec:introduction}}

This command is not intended for any use other than the
introduction section in compsoc journal mode. Note the need
to keep any \label that is to refer to the section immediately
after \section in the above as \IEEEraisesectionheadi
ng puts \section within a raised box.

A. Initial Drop Cap Letter
The first letter of a journal paper is a large, capital, oversized
letter which descends one line below the baseline. Such a
letter is called a “drop cap” letter. The other letters in the first
word are rendered in upper case. This effect can be accurately
produced using the IEEEtran command \IEEEPARstart{}{
}. The first argument is the first letter of the first word, the
second argument contains the remaining letters of the first
word. The drop cap of this document was produced with:
\IEEEPARstart{W}{ith}

4 That

said, if it is permitted or required, be aware that in order to preserve
the distinction between constructs such as vector and scalar forms, IEEEtran
defaults to using non-bold math within the abstract. However, bold math better
matches the bold text font used for the abstract text. If a bold math font is
desired, just issue a \boldmath command at the start of the abstract.

Note that some journals will also render the second word in
upper case—especially if the first word is very short. For more
usage examples, see the bare_jrnl.tex example file.

8

JOURNAL OF LATEX CLASS FILES, VOL. 14, NO. 8, AUGUST 2015

VII. C ITATIONS
Citations are made with the \cite command as usual.
IEEEtran will produce citation numbers that are individually
bracketed in IEEE style. (“[1], [5]” as opposed to the more
common “[1, 5]” form.) The base IEEEtran does not sort or
produce compressed “ranges” when there are three or more
adjacent citation numbers. However, IEEEtran pre-defines
some format control macros to facilitate easy use with Donald
Arseneau’s cite.sty package [16]. So, all an author has to do
is to call cite.sty:
\usepackage{cite}

and the adjacent citation numbers will automatically be sorted
and compressed (ranged) IEEE style. (Of course, multiple
adjacent citations should always all be declared within a
single \cite, comma separated, for this to work.) Invoke
cite.sty’s noadjust option to prevent an unwanted leading space
from occurring should a citation ever need to be enclosed in
parenthesis.
One complication in compsoc mode is that the IEEE
Computer Society does not compress, but does sort, adjacent
citation numbers. Version 4.0 and later of cite.sty provides a
nocompress option that disables compression, but preserves
sorting. Thus,
\ifCLASSOPTIONcompsoc
% requires cite.sty v4.0 or later (November 2003)
\usepackage[nocompress]{cite}
\else
\usepackage{cite}
\fi

can be used with universal applicability.
Note that, if needed (e.g., next to a non-punctuation, nonspace character), cite.sty’s \cite command will automatically
add a leading space. i.e., “(\cite{mshell01})” will become
like “( [1])”. If this behavior is not desired, use the cite
package’s noadjust option (cite.sty V3.8 and later) which will
turn off the added spaces:
\usepackage[noadjust]{cite}

\cite also allows for an optional note (e.g., \cite[Th.
7.1]{mshell01}). If the \cite with note has more than

one reference, the note will be applied to the last of the listed
references. It is generally desirable that if a note is given, only
one reference should be listed in that \cite.
VIII. E QUATIONS
Equations are created using the traditional equation environment:
\begin{equation}
\label{eqn_example}
x = \sum\limits_{i=0}^{z} 2^{i}Q
\end{equation}

which yields
x=

z
X

2i Q.

(1)

i=0

Use the displaymath environment instead if no equation
number is desired. When referring to equations, articles in

IEEE publications do not typically use the word “equation,”
but rather just enclose the equation number in parentheses,
e.g.,
... as can be seen in (\ref{eqn_example}).

IEEE’s two column format puts serious constraints on how
wide an equation can be. So, a fair portion of the effort in
formatting equations usually has to be devoted to properly
breaking them. It is the author’s responsibility to ensure
that all equations fit into the given column width. In rare
circumstances, it is possible to have a few equations that span
both columns (see Section X-D1), but the vast majority of
over-length equations have to be broken across multiple lines.
IX. M ULTI - LINE E QUATIONS
Perhaps the most convenient and popular way to produce multiline equations is LATEX 2ε ’s eqnarray environment.
However, eqnarray has several serious shortcomings:
1) the use of 2×\arraycolsep for a column separation
space does not provide natural math spacing in the
default configuration;
2) column definitions cannot be altered;
3) it is limited to three alignment columns;
4) column alignment cannot be overridden within individual cells.
There are a number of vastly superior packages for formatting multiline mathematics. Perhaps the most popular is the
amsmath package [11]. Amsmath is a comprehensive work
which contains many helpful tools besides enhanced multiline
alignment environments. So, all authors should give serious
consideration to its use—regardless of what they use to generate aligned equations. One thing to be aware of is that, upon
loading, amsmath will configure LATEX to disallow page breaks
within multiline equations (even within non-amsmath defined
environments). The philosophy here is that author should
manually insert breaks where desired so as to ensure that
breaks occur only at acceptable points. To restore IEEEtran’s
ability to automatically break within multiline equations, load
amsmath like:
\usepackage{amsmath}
\interdisplaylinepenalty=2500

Another extremely powerful set of alignment tools, one
of which is a totally rewritten eqnarray environment, is
provided by mathenv.sty which is part of Mark Wooding’s
MDW Tools [17].
Finally, IEEEtran provides a fully integrated custom IEEEeqnarray family of commands (see Appendix F) that are designed to have almost universal applicability for many different
types of alignment situations.
Nevertheless, it is instructive to show a simple example
using the standard eqnarray in order to explain some of
the fine points of math spacing under LATEX. As shown in
Table I, TEX normally draws from four different spacings when
typesetting mathematics. In order to produce precise (and

SHELL: HOW TO USE THE IEEETRAN LATEX CLASS

9

TABLE I
M ATH S PACINGS U SED BY LATEX
Size

Width

small
medium
large
negative small

Cmd.

Used for

Example

\,
\:
\;
\!

symbols
binary operators
relational operators
misc. uses

ab
a+b
a=b
ab

1/6 em
2/9 em
5/18 em
−1/6 em

correct) mathematical alignments, it is crucial to understand
how to control such spacing. Consider a multiline equation
Z = x1 + x2 + x3 + x4 + x5 + x6
+a + b

(1)

+a + b

(2)

+a+b

(3)

+a+b

(4)

(in typical IEEE style) which was produced by
\setlength{\arraycolsep}{0.0em}
\begin{eqnarray}
Z&{}={}&x_1 + x_2 + x_3 + x_4 + x_5 + x_6\nonumber\\
&&+a + b\\
&&+{}a + b\\
&&{}+a + b\\
&&{+}\:a + b
\end{eqnarray}
\setlength{\arraycolsep}{5pt}

Lines one through four show some possible ways the + a + b
line could be implemented.5 Only number four is the correct
way for most IEEE purposes. In TEX’s math mode, spacing
around operators can be inhibited by enclosing them within
braces (e.g., {=}) or forced by surrounding them with “empty
ords” (e.g., {}={}). It is important to understand that the
empty ords do not have width themselves. However, their
presence causes TEX to place space around the operators as if
they were “next to something.” With this in mind, the first step
in the example is to set \arraycolsep to zero to prevent eq
narray from putting in the unwanted, artificial, inter-column
spacing. Placing empty ords around the equal sign then forces
the correct natural spacing. Alternatively, \arraycolsep
could have been set to 0.14 em and the empty ords around the
equal sign eliminated.6 It is important to remember to restore
\arraycolsep to its default value of 5 pt after the eqnarr
ay is complete as other environments (such as array) depend
on it. (Alternatively, the structure could have been enclosed in
a group of braces to keep the change local—which has the
added advantage of not requiring that the user remember what
the correct default value is.)
The first line is incorrect because a is being indicated as
a positive quantity rather than something that must be added
to the previous line. (i.e., the + is being treated as a unary,
rather than a binary, operator.) In line two, adding an empty
ord to the right side of the plus sign does nothing, except
to demonstrate that empty ords have zero width. Adding an
5 In this example, the equation numbering system is (ab)used to identify
lines.
6 This assumes that 1 em in the text font has the same width as 1 em in the
math font. For the standard fonts, this is indeed the case.

empty ord to the left side of the plus sign (line three) does
engage binary spacing, but causes an unwanted7 right shift
of the line. Finally, manually adding a medium space to the
right side only of the plus sign in line four does the trick. The
suppression of automatic spacing around the plus sign ({+}) is
unneeded in this case, but may be required in other alignment
environments that “expand” such operators by default.
Another way around the spacing problem is to use only
two alignment columns (as is done by amsmath.sty’s \alig
n). e.g., in the previous example, “Z =” would be contained
in the first column.
A. Cases Structures
Incidentally, the numcases (or subnumcases) environments in Donald Arseneau’s cases.sty package [18] should be
used when “cases” structures in which each branch can be
referenced with a different equation (or subequation) number
are needed:

x,
for x ≥ 0
(5a)
|x| =
−x,
for x < 0
(5b)
because those built from the array or amsmath cases environments will have a single equation number that encompasses
both branches.
Be aware that if amsmath (which will be automatically
loaded under comsoc mode if the user did not do so) is to
be used with cases.sty, the latter should be loaded after the
former or else an error “Command \subequations alr
eady defined” may occur.
X. F LOATING S TRUCTURES
Authors should keep in mind when choosing an appropriate
optional placement argument for the figure/table environments
that most IEEE journals strongly favor the positioning of
floats to the top of the page and rarely, if ever, use bottom
floats. IEEE Computer Society journals also favor top floats,
but do occasionally employ bottom floats. Furthermore, IEEE
journals never place floats in the first column of the first page
and rarely (if ever) do they do so in the second column of
the first page. Middle in-text placement (“here”) is usually
not used for IEEE work with one notable exception—IEEE
Computer Society conferences.
Note that LATEX 2ε ’s float routine places footnotes above
bottom floats. To change this so that footnotes appear below
the bottom floats (as the IEEE does) invoke the \fnbelowflo
at command provided by Sigitas Tolušis’ stfloats package [19]
(see Section X-D for more features of the stfloats package).
A. Figures
Figures handled in the standard LATEX manner. For example:
\begin{figure}[!t]
\centering
\includegraphics[width=2.5in]{myfigure}
\caption{Simulation results for the network.}
7 The IEEE normally wants all of the lines left aligned, but there are cases
when such an indention may be desirable.

10

\label{fig_sim}
\end{figure}

Note that (1) figures should be centered via the LATEX \cent
ering command—this is a better approach than using the ce
nter environment which adds unwanted vertical spacing; (2)
the caption follows the graphic; and (3) any labels must be
declared after (or within) the caption command.
When referring to figures in typical IEEE papers, authors
should use the abbreviation “Fig.”, but in IEEE Computer
Society conference papers they should use the full word
“Figure”. IEEEtran provides the string macro \figurename
which contains the correct name to use for the given formatting
mode.
The \includegraphics command is the modern, preferred, way of including images and provides a flexible interface that makes it easy to scale graphics to size. To use it,
the graphics or graphicx (the latter is recommended) must first
be loaded.
It is strongly recommended that authors be familiar with the
graphics package documentation [20] as well as Keith Reckdahl’s excellent Using Imported Graphics in LATEX 2ε [21]. The
reader is reminded that the “draftcls” or “draftclsnofoot”, not
“draft”, class option must be selected in order to get draft
papers with visible figures.
As explained in Appendix D, Encapsulated PostScript (EPS)
or Portable Document Format (PDF) is the preferred graphics format for LATEX work. Furthermore, the user’s drawing/graphing application should be capable of outputing directly in EPS (or PDF) vector form (which will not degrade
or pixelize when magnified)—although photos will likely have
to be in (EPS/PDF/JPEG/PNG) bitmap form. Be aware that the
use of pdfLATEX is required for image formats other than EPS.
The psfrag package [22] might also be of interest. Psfrag
allows the user to “go into” an EPS graphic and replace text
strings contained in it with real LATEX code. In this manner,
LATEX’s extensive support of mathematical symbols and fonts
can be extended to figures made with applications with more
modest glyph support. Using psfrag does require the use of the
dvips DVI to PostScript conversion step (not pdfLATEX’s PDF
mode) as some of the features of the PostScript language have
to be utilized.8 pdfLATEX users can use psfrag by “preprocessing” their figures by importing them into a dummy document
using psfrag, running LATEX followed by dvips, then converting
the PostScript output to a PDF graphic for direct importation
into the main document which is then processed by pdfLATEX.
There is additional usage information on psfrag in the Using
Imported Graphics in LATEX 2ε guide [21].
1) Subfigures: Subfigures can be obtain via the use of
Steven Douglas Cochran’s subfigure [23] or subfig [24] packages. Be forewarned that the former is no longer being
maintained and, although self-contained and compatible with
IEEEtran, is becoming incompatible with an increasing number of other LATEX packages including fixltx2e.sty. For this
reason, subfigure.sty is not recommended for new work and
will not be covered here.
8 PDF is much like a subset of PostScript—the latter is a Turing complete
programming language, the former is not.

JOURNAL OF LATEX CLASS FILES, VOL. 14, NO. 8, AUGUST 2015

It is important to note that subfig.sty package options are
usually required to obtain IEEE compliant subfigure captions.
Furthermore, compsoc format requires a larger sans serif font
than the serif footnote size font used in traditional IEEE formatting. There is a further complication with subfig.sty in that
this package depends on caption.sty, which, in its default configuration, will overrride IEEEtran’s handling of captions—
resulting in non-IEEE style main captions. To prevent this,
be sure to invoke subfig.sty’s caption=false option, which
has been available since version 1.3 (2005/06/28). Thus, the
recommended way to load subfig.sty is:
\ifCLASSOPTIONcompsoc
\usepackage[caption=false,font=normalsize,labelfon
t=sf,textfont=sf]{subfig}
\else
\usepackage[caption=false,font=footnotesize]{subfi
g}
\fi

Because multiple subfigures usually require more width than
is available in a single column, they are often used within the
double column figure environment (Section X-D):
\begin{figure*}[!t]
\centering
\subfloat[Case I]{\includegraphics[width=2.5in]{subf
igcase1}
\label{fig_first_case}}
\hfil
\subfloat[Case II]{\includegraphics[width=2.5in]{sub
figcase2}
\label{fig_second_case}}
\caption{Simulation results for the network.}
\label{fig_sim}
\end{figure*}

Note how captions can be tagged to each of the subfigures as
well as to the overall figure via an optional argument to the \s
ubfloat command. However, most IEEE authors/journals do
not employ subfigure captions, but instead reference/describe
all of the subfigures (a), (b), etc., within the main caption. Be
aware that for subfig.sty to generate the (a), (b), etc., subfigure
labels the optional argument to \subfloat must be present.
If a subcaption is not desired, just leave its contents blank
(e.g., \subfloat[]). \hfil is used as a subfigure separator
to achieve equal spacing around the graphics. More complex
implementations are possible. Note that the total width of all
the subfigures on a line must be less than the text width or else
an unwanted line break will occur. Multiple lines of subfigures
can be used within a figure if needed. See the subfig.sty
documentation as well as the Using Imported Graphics in
LATEX 2ε guide [21] for more details.
Axel Sommerfeldt’s modern and actively maintained subcaption.sty package [25] can not be recommended at this time
because it does not provide an option to prevent the underlying
caption.sty from taking control of main caption formatting
away from IEEEtran.
B. Algorithms
IEEE publications use the figure environment to contain
algorithms that are not to be a part of the main text flow.
Peter Williams’ and Rogerio Brito’s algorithmic.sty package
[26] or Szász János’ algorithmicx.sty package [27] (the latter is

SHELL: HOW TO USE THE IEEETRAN LATEX CLASS

11

TABLE II
A S IMPLE E XAMPLE TABLE
First

Next

1.0

2.0

designed to be more customizable than the former) may be of
help in producing algorithm-like structures (although authors
are of course free to use whatever LATEX commands they are
most comfortable with in this regard). However, do not use
the floating algorithm environment of algorithm.sty (also by
Williams and Brito) or algorithm2e.sty (by Christophe Fiorio)
as the only floating structures IEEE uses are figures and tables.
Furthermore, IEEEtran will not be in control of the (non-IEEE)
caption style produced by the algorithm.sty or algorithm2e.sty
float environments.
C. Tables
Tables are handled in a similar fashion, but with a few
notable differences. For example, the code
\begin{table}[!t]
\renewcommand{\arraystretch}{1.3}
\caption{A Simple Example Table}
\label{table_example}
\centering
\begin{tabular}{c||c}
\hline
\bfseries First & \bfseries Next\\
\hline\hline
1.0 & 2.0\\
\hline
\end{tabular}
\end{table}

results in Table II. Note that the IEEE places table captions
before the tables and, given that they serve much like titles,
are usually capitalized except for words such as a, an, and, as,
at, but, by, for, in, nor, of, on, or, the, to and up, which are
usually not capitalized unless they are the first or last word of
the caption.
Be aware that, to prevent a change of meaning that would
result from case changes, the IEEE generally uses the standard
text font, not the small caps font, when rendering units as well
as letters in math in table captions. This can be achieved via
the use of \upshape:
\caption{Diagnosis of Rotor Faults in a DRFOC Drive U
sing the VCT(Flux Loop Bandwidth (FLB) = 10 {\upshap
e Hz}; 75% Load; 1450 {\upshape r/min})}

Thanks to Zhaowen Hou for providing information on this
topic as well as the above example.
Within the table environment, the default text size is footnotesize which is what IEEE typically uses for tables. When
using the tabular environment to construct tables, it is usually
a good idea to increase the value of \arraystretch above
unity to “open up” the table rows a tad. Also, IEEE often
uses tables with “open sides,” (without vertical lines along
each side) although the “closed side” form (e.g., Table I) is
more commonly used for the tables within this document.
Unfortunately, the standard LATEX 2ε tabular environment
has a number of shortcomings. Two notable problems are (1)

TABLE III
T HE S KEWING A NGLES (β) FOR Mu(H) + X2
AND Mu(H) + HX a
H(Mu) + F2

H(Mu) + Cl2

80.9◦b
86.7◦

83.2◦
87.7◦

β(H)
β(Mu)
a
b

for the abstraction reaction, Mu + HX →
MuH + X.
1 degree = π/180 radians.

the corners where lines meet are improperly formed; and (2) it
is not very flexible in terms of user control. For these reasons,
authors are urged to look into some of the other packages
for making tables. A good one that provides revised “drop-in
replacements” for both the tabular and array environments is
Frank Mittelbach’s and David Carlisle’s array package [28].
Even more powerful (and complex) is the tabular and array
environments provided by the mdwtab.sty package which is
part of Mark Wooding’s MDW Tools [17].
As an alternative, IEEEtran offers the IEEEeqnarraybox
command which can also be used to produce tables9 of high
quality. See Appendix F for more details.
1) Footnotes Within Tables: Footnotes normally cannot be
placed directly within some commands and environments such
as \parbox, tabular, etc., because they become “trapped”
inside. One way around this is to split the place the footnote
marker (\footnotemark) is located (within the table) from
where the footnote text itself is declared (outside of the table
using \footnotetext).
Another approach is to use the footnote.sty package (which
is part of Mark Wooding’s MDW Tools [17]) which allows
environments to be configured so as not to trap footnotes:
\usepackage{footnote}
\makesavenoteenv{tabular}

Note that is probably not a good idea to use footnotes in
floating structures (like table) because the position of each
can move relative to one another. To put the footnote at the
end of a table instead of at the bottom of the page, just
enclose tabular, etc., inside a minipage (no footnote package
needed). A very good approach for handling footnotes within
tables (including those that float) is to use Donald Arseneau’s
threeparttable package [29] which was used to generate Table
III (the code of which is an example in the threeparttable.sty
file).
D. Double Column Floats
LATEX’s figure* and table* environments produce figures and tables that span both columns. This capability is
sometimes needed for structures that are too wide for a single
column.
It is a limitation of the LATEX 2ε kernel that double column
floats cannot be placed at the bottom of pages. That is to
say “\begin{figure*}[!b]” will not normally work as
intended. Authors that need this capability should obtain and
load Sigitas Tolušis’ stfloats package [19] which patches the
9 Table

I was made using this command.

12

LATEX 2ε output routine to allow it to handle double column
floats at the bottom of pages. Please note that stfloats is a
very invasive package which may not work with versions of
LATEX other than the standard LATEX 2ε release and may cause
problems with other packages that modify the output and/or
float routines (such as those that balance columns, alter the
placement of floating figures, etc.). IEEE authors are warned
not to use packages that allow material to be placed across the
middle of the two text columns (such as cuted.sty, midfloat.sty,
etc.) as the IEEE does not do this.
Another LATEX 2ε limitation (patched with stfloats or not) is
that double column floats will not appear on the same page
where they are defined. So, the user will have to define such
things prior to the page on which they are to (possibly) appear.
LATEX 2ε (patched with stfloats or not) does not attempt
to keep double and single column floats in sequence with
each other. This can be fixed by loading Frank Mittelbach,
David Carlisle and Chris Rowley’s fixltx2e package (already
installed on most LATEX systems) [30]. Note that fixltx2e.sty
is the replacement (and superset) of the older fix2col.sty [30].
However, fixltx2e/fix2col should not be used with the stfloats
package as they both modify some of the same float routines
in different ways.
Be aware that LATEX 2ε kernels dated 2015 and later have
fixltx2e.sty’s corrections already built into the system in which
case a warning will be issued if an attempt is made to load
fixltx2e.sty as it is no longer needed.
Morten Høgholm’s dblfloatfix package [31] provides the
combined functionality of both the fixltx2e and stfloats packages and is now the recommended way to obtain these features.
Finally, authors should also be aware that the LATEX 2ε kernel (patched with stfloats or not) has a long standing limitation
in that it will not allow rubber space that spans both columns
to stretch or shrink as needed for each of the two main text
columns. Therefore, it is possible for double column floats to
cause underfull vbox errors because the remaining text height
may not be equal to an integer number of normal size lines.
The problem can occur in main text columns (on pages with
double column floats) that do not have vertical rubber spacing
(such as that around section headings, equations, etc.) and
results in underfull vbox warnings coupled with paragraphs
that are “pulled apart” from each other. To correct this, users
can manually tweak the amount of space between the double
column structure and main text by inserting a command like
\vspace*{-3pt}

(adjusted as needed) within the double column structure. Incidentally, IEEEtran automatically compensates for this problem
when forming the paper title.
1) Double Column Equations: It is possible, but not pleasant, to use figure* to obtain double column equations. The
IEEE rarely uses double column equations because they can
waste space, so this capability is easy to abuse. Authors
who are considering the use of a double column equation
should verify that there are a few examples of such in papers
previously published in the journal they plan to submit to.
There are complications. Although the IEEE does not place
constraints on the order of the double column equations

JOURNAL OF LATEX CLASS FILES, VOL. 14, NO. 8, AUGUST 2015

relative to the equations of the main text (that is to say a
set of double column equations can be at the top or bottom
of a page in which they would normally appear in the middle
had they been regular equations), the double column equation
numbers must increase as one progresses down the page (i.e.,
double column equations at the bottom of a page must be
of higher number than those at the top). Furthermore, double
column equations should appear on the same page where they
are referenced (on the page they would have appeared had
they been regular equations). Compounding the difficulty even
further is the fact that LATEX 2ε will not place double column
equations on the same page on which they are defined. Finally,
the IEEE does not generally allow other figures or tables to
come between the double column equations and the main text
(which are separated from each other by a rule). All of this
means that the place where a double column equation must be
defined has to be “disconnected” from the place where it will
eventually be referred to in the text—and the user will have
to manually intervene in the equation numbering system.
Therefore, users have to (1) define double column equations
on the page prior to the one that they are to appear; (2) reset
the equation counter when the double column equations are
defined so as not to disturb the regular equation numbers;
(3) manually set the double column equation numbers and (4)
increment the equation counter at the point the double column
equations are referenced in the text so that they are accounted
for in the numbering of the regular equations after that point.
To do all of this, it is convenient to have a “scratch pad”
counter to temporarily save equation numbers. This can be
done via a command such as
\newcounter{MYtempeqncnt}

in the preamble of the document. Now, the double column
equations are defined on the page prior to the one in which
they are to appear (and in this example supposed that they are
to be equation numbers six and seven):
\begin{figure*}[!t]
% ensure that we have normalsize text
\normalsize
% Store the current equation number.
\setcounter{MYtempeqncnt}{\value{equation}}
% Set the equation number to one less than the one
% desired for the first equation here.
% The value here will have to changed if equations
% are added or removed prior to the place these
% equations are referenced in the main text.
\setcounter{equation}{5}
\begin{equation}
\label{eqn_dbl_x}
x = 5 + 7 + 9 + 11 + 13 + 15 + 17 + 19 + 21+ 23 + 25
+ 27 + 29 + 31
\end{equation}
\begin{equation}
\label{eqn_dbl_y}
y = 4 + 6 + 8 + 10 + 12 + 14 + 16 + 18 + 20+ 22 + 24
+ 26 + 28 + 30
\end{equation}
% Restore the current equation number.
\setcounter{equation}{\value{MYtempeqncnt}}
% The IEEE uses as a separator
\hrulefill
% The spacer can be tweaked to stop underfull vboxes.
\vspace*{4pt}
\end{figure*}

SHELL: HOW TO USE THE IEEETRAN LATEX CLASS

13

x = 5 + 7 + 9 + 11 + 13 + 15 + 17 + 19 + 21 + 23 + 25 + 27 + 29 + 31

(6)

y = 4 + 6 + 8 + 10 + 12 + 14 + 16 + 18 + 20 + 22 + 24 + 26 + 28 + 30

(7)

The result of which is shown at the top of this page. This
technique allows the definition of the equations to be positioned arbitrarily as needed so that the (floating) equations
will appear where desired. The “[!t]” option forces LATEX to
do its best to place the equations at the top of the next page.
Had it been “[!b]” instead, then the stfloats (or even better,
dblfloatfix) package would need to be loaded and the \vspac
e command, followed by the \hrulefill command, would
have to occur before the equations in the figure.
The double column equations can then been referenced in
the main text like:

The IEEEtran IED lists ignore all “external” changes to the list
length parameters. Instead, IED lists are controlled exclusively
via two interfaces:
1) “global” control via the \IEEEiedlistdecl command;
and
2) “local” control via an optional argument that can be
provided to \itemize, \enumerate, and \descrip
tion.
For example, declaring

% The previous equation was number five.
% Account for the double column equations here.
\addtocounter{equation}{2}
As can be seen in (\ref{eqn_dbl_x}) and
(\ref{eqn_dbl_y}) at the top of the page ...

in an IEEEtran document will set the default width of the
label boxes in all later IED lists to be equal to the width
of “Hello”. Note: Because setting a \labelwidth is so
commonly performed, IEEEtran provides a command: \IEEE
setlabelwidth{X} which is a shorter form of: \settowid
th{\labelwidth}{X}.
The local control is used if the parameters are to apply only
to an individual IED list:

Thankfully, double column equations are rare.
XI. L ISTS
The traditional LATEX itemize, enumerate and description
(IED) list environments are ill-suited for producing the style
of lists used in IEEE publications. The main problem is that
they do not provide the user a means for controlling the
parameters of the resultant list. Furthermore, making global
changes to the parameters of the underlying \list will result
(often unexpectedly to a user) in the improper behavior of
other commands that depend on it, such as \quote. Finally,
LATEX’s \list considers the left margin of the list text to be
the reference point that determines how the list is positioned
relative to the left margin of the main text:
\labelwidth

}|

z

\labelsep

{z

}|

{

Label

List Text

{z

|

}

\leftmargin

\labelwidth

Label

|

{z

}

\IEEElabelindent

}|

\labelsep

{z

}|

\begin{itemize}[\IEEEsetlabelwidth{$\gamma$}]

Within an IED list, the local control is executed just after the
global control and therefore, the commands in the local control
can both augment and countermand those in the global control.
Please note that the code in the local and global controls are
executed in the same manner as normal LATEX code. Therefore,
the user should ensure that unwanted blank spaces do not
appear in the controls. If a control definition is too long to
fit on one line, shield the end of lines with “%” to prevent
them from being interpreted as blanks (Section IV-B1 has
some information on this topic). Also, note that the LATEX
parser requires that braces be placed around commands with
optional arguments that are placed directly within the optional
arguments of other commands:
\begin{itemize}[{\mycmd[1]{example}}]

This contrasts with IEEE lists which use the label box as
the reference point for the list structure. i.e., for a given
circumstance, the list labels will be indented by a certain
amount, the list text block will be indented from the label
boxes by a given amount and these spacings will determine
the position of the list text.
For these reasons, IEEEtran provides enhanced IED list
environments that make it much easier to produce IEEE style
lists. The underlying \list remains the same as in traditional
LATEX so as not to break code that depends upon it. IEEEtran
uses a new length variable, \IEEElabelindent, so that users
can specify IED list structures directly in IEEE fashion:
z

\renewcommand{\IEEEiedlistdecl}{\settowidth{\labelwi
dth}{Hello}}

{
List Text

This IEEEtran IED implementation makes it easy to control
IED lists, even when they are deeply nested.
The default spacings the IED lists use are stored in various
length (not macro) commands. Changes to these “master”
defaults are rarely needed and should be done only at the
beginning of the document, not in the IED list controls. These
constants will now be briefly explained.
\IEEEilabelindent: This length is the default amount
the itemized list label boxes are indented from the left margin. The IEEE seems to use at least two different values.
For example, in the IEEE/OSA J OURNAL OF L IGHTWAVE
T ECHNOLOGY and the IEEE J OURNAL ON S ELECTED A R EAS IN C OMMUNICATIONS , they tend to use an indention
equal to \parindent, while for IEEE T RANSACTIONS ON
C OMMUNICATIONS they tend to indent itemized lists a little
more (1.3\parindent). The shorter length is stored as \IE

14

JOURNAL OF LATEX CLASS FILES, VOL. 14, NO. 8, AUGUST 2015

EEilabelindentA and the longer as \IEEEilabelindent
B. The default is to use the shorter version. To use the longer

version do a
\setlength{\IEEEilabelindent}{\IEEEilabelindentB}

at the beginning of the document.
\IEEEelabelindent: This length is the default amount
the enumerated list label boxes are indented from the left
margin. Normally, the same as \parindent.
\IEEEdlabelindent: Ditto for description list labels. Normally, the same as \parindent.
\IEEEiednormlabelsep: This length is the normal default spacing between the IED list label boxes and the list
text.
\IEEEiedmathlabelsep: For nomenclature description
lists (a list of math symbols and their explanations), the IEEE
usually increases the separation between the terms and the
definitions. This length is set to the longer than normal length.
To invoke its use, just issue the command \IEEEusemathla
belsep in a list control.
\IEEEiedtopsep: This length is the extra vertical separation put above and below each IED list. The IEEE usually
puts a little extra spacing around each list. However, this extra
spacing is barely noticeable.
\IEEElabelindentfactori through \IEEElabelin
dentfactorvi: These contain the factors by which the
effective \IEEElabelindent is reduced as the list nesting
depth increases. The IEEE normally decreases the amount of
indention as the list nesting level increases because there isn’t
much room to indent with two column text. IEEEtran has
an “automatic indention cut-back” feature that provides this
behavior. The actual amount the label boxes will be indented
is \IEEElabelindent multiplied by the \IEEElabelinden
tfactorX corresponding to the level of nesting depth (where
“X” is the nesting depth in roman numerals). This provides a
means by which the user can alter the effective \IEEElabel
indent for deeper levels. There may not be such a thing as
correct “standard IEEE” values. What the IEEE actually does
may depend on the specific circumstances. The first list level
almost always has full indention. The second levels usually
have only 75% of the normal indentation. Third level and
greater nestings are very rare, and probably don’t use any
indentation. These factors are not lengths, but rather constant
macros like \baselinestretch so \renewcommand should
be used if they need to be changed. The default values are
\IEEElabelindentfactori
\IEEElabelindentfactorii
\IEEElabelindentfactoriii
\IEEElabelindentfactoriv
\IEEElabelindentfactorv
\IEEElabelindentfactorvi

1.0
0.75
0.0
0.0
0.0
0.0

The use of these factors in IED lists may be suspended by
issuing the command \IEEEnolabelindentfactortrue in
a list control (which has the same effect as setting all the
indent factors to 1.0).
Normally, IEEEtran automatically calculates \leftmargin
based upon the current values of \IEEElabelindent, \labe
lwidth and \labelsep. To stop this auto-calculation so that
a manually specified value of \leftmargin is used instead,

just use \IEEEnocalcleftmargintrue in a list control. This
feature should not be needed during the course of normal IEEE
related work.
IEEEtran provides a means to manually specify the justification within the IED list label boxes. The commands \IEEEied
labeljustifyl, \IEEEiedlabeljustifyc and \IEEEied
labeljustifyr can be used in a list control to justify the list
labels to the left, center, and right sides, respectively. Itemize
and enumerate lists automatically default to right justification,
while description defaults to left justification. The justification
commands should not be needed during the course of normal
IEEE related work.
In addition to modifying the behavior of itemize, enumer
ate and description, IEEEtran also provides the respective
aliases IEEEitemize, IEEEenumerate and IEEEdescript
ion, which provides a way for the user to access the IEEE
style list environments even in the event another package is
loaded that overrides the IED list environments. For specialized applications, the original LATEX IED list environments are
retained as LaTeXitemize, LaTeXenumerate and LaTeXde
scription.
A. Itemize
The itemized lists will normally automatically calculate the
width of whatever symbol the current list level is using so that
a user can just call \begin{itemize}...\end{itemize}
without doing anything special. Furthermore, the auto-labelwidth feature will work properly even if \labelitemX has
been redefined (where “X” indicates “i,ii, .. iv”, whichever
is appropriate) before the list begins. However, if any item
symbols are to be specified via \item[X] (this is rare and may
well be nonstandard as far as IEEE related work is concerned),
then the following form can be used:
\begin{itemize}[\IEEEsetlabelwidth{Z}]
\item[X] blah
\item[Y] blah
.
.
\end{itemize}

where “Z” is the longest label in the list.
B. Enumerate
The important thing to note about enumerated lists is that
the \labelwidth will default to the length of “9)” in the
normal size and style. Therefore, the width of the longest label
will have to be manually specified if any of the following
conditions are true:
1) a top level list has more than 9 items;
2) a relevant \labelenumX or \theenumX has been redefined;
3) \item[X] has been used to manually specify labels;
4) the labels are using a font that is not the normal size
and style;
5) the enumerated list is nested (i.e., not at the top level)
and is therefore not using Arabic digits as labels.
For example:

SHELL: HOW TO USE THE IEEETRAN LATEX CLASS

\begin{enumerate}[\IEEEsetlabelwidth{12)}]
\item blah
\item blah
.
.
% 12 items total
\end{enumerate}

C. Description
Generally speaking, the longest label width will always have
to be specified for description lists. Furthermore, the author
may wish to use \IEEEmathlabelsep for \labelsep when
building a math symbol list. For example:
\begin{description}[\IEEEsetlabelwidth{$\alpha\omega
\pi\theta\mu$}\IEEEusemathlabelsep]
\item[$\gamma\delta\beta$] Is the index of..
\item[$\alpha\omega\pi\theta\mu$] Gives the..
.
.
\end{description}

Sometimes it can be difficult to ascertain from inspection
which of the labels is the longest. For such cases, a little
diagnostic code may be helpful to measure a length and then
to display the result on the console:
\newlength{\mydiaglen} % put in preamble
.
.
\settowidth{\mydiaglen}{$\alpha\beta\gamma$}
\showthe\mydiaglen

XII. T HEOREMS AND P ROOFS
Theorems and related structures such as axioms, corollaries
and lemmas, are handled in the traditional LATEX fashion. The
user must first declare the structure name via the
\newtheorem{struct_type}{struct_title}[in_counter]

command where struct_type is the user chosen identifier
for the structure, struct_title is the heading that is used for
the structure and in_counter is an optional name of a counter
whose number will be displayed with the structure number
and whose update will reset the structure counter. Most IEEE
papers use sequential theorem numbering throughout the entire
work, so an in_counter is usually not specified. However,
those papers that do use in_counter usually use “section”
such that the section number is the first part of each theorem
number. After the structure is defined it can be used via

15

Sometimes it is desirable that a structure share its counter
with another structure. This can be accomplished by using the
alternate form of \newtheorem
\newtheorem{struct_type}[num_like]{struct_title}

where num_like is the name of an existing structure.
IEEE theorem numbers are prefixed by the section number
they were defined in (e.g., 2.5). This presents a difficulty with
appendices (especially when numbered with Roman numerals)
because the theorem numbers will not be unique. To remedy
this, within Roman numbered appendices, IEEEtran will add
an “A” prefix (e.g., A2.5). For Alpha number appendices,
theorem numbering is more straightforward (e.g., A.5, B.5,
etc.). For a single appendix, a constant “A” prefix is used (e.g.,
A.5).
A. Proofs
Proofs are easily handled by the predefined IEEEproof
environment:
\begin{IEEEproof}
.
.
\end{IEEEproof}

The Q.E.D. symbol “ ” is automatically placed at the end of
each proof. If needed, the symbol can be manually accessed
via the \IEEEQED command. Both the closed (default) “ ”
and open “ ” forms are provided as \IEEEQEDclosed and
\IEEEQEDopen, respectively. To change the default from
closed to open (some journals and/or authors prefer the open
form), just redefine \IEEEQED as desired:
\renewcommand{\IEEEQED}{\IEEEQEDopen}

IEEEproof also supports an optional argument which allows
the default string “Proof” to be overridden:
\begin{IEEEproof}[Proof of Theorem \ref{thm:my}]

XIII. E ND S ECTIONS
A. Appendices
The \appendix command is used to start a single appendix.
An optional argument can be used to specify a title:
\appendix[Proof of the Zonklar Equations]

followed as needed by environments like

After issuing \appendix, the \section command will be
disabled and any attempt to use \section will be ignored
and will cause a warning message to be generated. (The
single appendix marks the end of the enumerated sections
and the section counter is fixed at zero—one does not state
“see Appendix A” when there is only one appendix, instead
“see the Appendix” is used.) However, all lower \subsecti
on commands and the \section* form will work as normal
as these may still be needed for things like acknowledgments.
\appendices is used when there is more than one appendix section. \section is then used to declare each appendix:

\begin{theorem}[Einstein-Podolsky-Rosenberg]

\section{Proof of the First Zonklar Equation}

\begin{struct_type}[extra_title]
.
.
\end{struct_type}

where extra_title is an optional name that is displayed
with the structure.
For example, the most common way to do theorems would
be to use
\newtheorem{theorem}{Theorem}

16

The mandatory argument to section can be left blank (\sect
ion{}) if no title is desired. It is important to remember to
declare a section before any additional subsections or labels
that refer to section (or subsection, etc.) numbers. As with \a
ppendix, the \section* command and the lower \subsec
tion commands will still work as usual.
There are two appendix numbering conventions used by
IEEE. Capital letters (e.g., “Appendix B”) and Roman numerals (e.g., “Appendix II”). The former appears to be more
popular and is the IEEEtran default. Use the IEEEtran class
option romanappendices to get Roman numbered appendices.
Some authors prefer to have the appendix number to be part
of equation numbers for equations that appear in an appendix.
This can be accomplished by redefining the equation numbers
as
\renewcommand{\theequation}{\thesection.\arabic{equa
tion}}

before the first appendix equation. For a single appendix, the
constant “A” should be used in place of \thesection.
B. Acknowledgments
Acknowledgments and other unnumbered sections are created using the \section* command:
\section*{Acknowledgment}
\addcontentsline{toc}{section}{Acknowledgment}

The second, optional, command is needed to manually add
such sections to the table of contents (which is rarely used,
but some authors may do so with draft papers) as well as the
document’s PDF bookmarks (if using hyperref.sty).
Note that IEEE Computer Society papers typically use the
plural form “Acknowledgments”.
C. Bibliographies
Bibliographies are most easily (and correctly) generated
using the IEEEtran BIBTEX package [32] which is easily
invoked via
\bibliographystyle{IEEEtran}
\bibliography{IEEEabrv,mybibfile}

See the IEEEtran BIBTEX package documentation for more
information.
When submitting the document source (.tex) file to external
parties, it is strongly recommended that the BIBTEX .bbl file
be manually copied into the document (within the traditional
LATEX bibliography environment) so as not to depend on
external files to generate the bibliography and to prevent the
possibility of changes occurring therein.

JOURNAL OF LATEX CLASS FILES, VOL. 14, NO. 8, AUGUST 2015

.
\end{IEEEbiography}

Note the extra set of braces that are required to prevent the
LATEX parser from becoming confused when commands with
optional arguments are used within an optional argument of
another command. Alternatively, a LATEX macro (command)
could be defined to facilitate a shorthand notation for the
author photos. If the optional argument is not used, space will
be reserved for a photo and the message “PLACE PHOTO
HERE” will be displayed in place of a photo.
IEEEtran is a tad overly cautious about preventing the
IEEEbiography photo area from being broken across pages.
If it looks as though a IEEEbiography should be able to be
“squeezed” at the end of a page, but instead it begins on a
new page, try inserting
\vspace*{-2\baselineskip}

or so before the IEEEbiography and see if it can fit.
IEEE’s algorithm for spacing around biographies can be a
tad complex because esthetics must be considered. IEEEtran
places \vfil above biographies. This allows the user to shove
biographies down or up as desired by placing the infinitely
more stretchable \vfill before or after the biographies.
The photo area is 1 in wide and 1.25 in long. The IEEE
recommends that author photo images should be of 220 dpi
(dots per inch) resolution and in gray scale with 8 bits/sample.
If no photo is available, the \IEEEbiographynophoto
environment, which does not support an optional argument
or reserve space for a photo, can be used instead.
XIV. L AST PAGE C OLUMN E QUALIZATION
The IEEE (coarsely) equalizes the lengths of the columns
on the last page. The balance is coarse in the sense that
reference or IEEEbiography entries are not usually broken—so
the column lengths are not usually perfectly equal.
Balancing the last two columns is especially important for
camera ready work. It is recommended that authors use the
manual approach by putting in \newpage at the appropriate
point or \enlargethispage{-X.Yin} somewhere at the top
of the first column of the last page where “X.Yin” is the
amount to effectively shorten the text height of the given page.
Sometimes such a command has to be located between
bibliography entries. This can be a problem because, although
the command can be placed within the .bbl file, it will get
overwritten the next time BIBTEX is run. For this situation,
IEEEtran offers a way to invoke commands just before a given
reference number via the \IEEEtriggeratref{} command.
For instance, issuing the command
\IEEEtriggeratref{10}

D. Biographies
Biographies for journal articles are created using the IEEEbiography environment which supports an optional argument
for the inclusion of a photo:
\begin{IEEEbiography}[{\includegraphics[width=1in,he
ight=1.25in,clip,keepaspectratio]{./shell}}]{Michael
Shell}
.

before the bibliography will insert a page break just before
reference number ten. The command that is executed defaults
to \newpage. However, this can be changed via the \IEEE
triggercmd command:
\IEEEtriggercmd{\enlargethispage{-5.35in}}

Note that manually set break points or page sizes will have to
be readjusted if the document content ever changes.

SHELL: HOW TO USE THE IEEETRAN LATEX CLASS

There are LATEX packages, such as balance.sty [33] and
flushend.sty [34], that are designed to automatically balance
the columns on the last page. Flushend does not require the
placement of any special command in the first column of the
last page, balance.sty may. However, the use of these packages
is not recommended because they are known to be less than
perfectly reliable in their operation. The author of balance.sty
does not guarantee that it will work with every possible type
of page, especially pages with figures. Under certain circumstances, flushend.sty will cause a spacing anomaly between
two lines within a reference in the second column of the last
page (becomes larger than the space between references). This
problem seems to result because the bibliography in IEEEtran
is a list with zero space between the list items which are in
footnotesize. The problem can also occur under article.cls for
the same type of list. It may be possible to manually correct
the flushend anomaly by tweaking the spacer at the column
break via a flushend command such as “\atColsBreak{\vs
kip-2pt}”, but having to do so partially defeats the purpose
of using the package in the first place. If using flushend.sty or
balance.sty, be sure to check the document carefully for any
spacing problems—especially on the last page.
A PPENDIX A
I NSTALLING IEEE TRAN
First of all, users should be aware that, depending on the
target operating system of the IEEEtran archive packaging
(e.g., .tar.gz for Unix, or .zip for MS Windows), the plain text
based IEEEtran files (.bst, .cls, .sty, .tex, etc.) may use one of
two different types of end-of-line character conventions. Unix
(including Mac OS X) systems use line feed <lf> (0x0A),
while MS Windows systems use carriage return/line feed pairs
<cr><lf> (0x0D 0x0A) to signal the end of lines.10 Most
modern LATEX systems are tolerant of differing end-of-line
conventions, but some text editors aren’t. (Symptoms here
include text appearing all on one long line, double spacing,
etc.)
LATEX .cls files can be accessed system-wide when they are
placed in the <texmf>/tex/latex directory, where <tex
mf> is the root directory of the user’s TEX installation. On
systems that have a local texmf tree (<texmflocal>), which
may be named “texmf-local” or “localtexmf”, it may be
advisable to install packages in <texmflocal>, rather than
<texmf> as the contents of the former, unlike that of the
latter, are preserved after the LATEX system is reinstalled and/or
upgraded.
It is recommended that the user create a subdirectory <t
exmf or texmflocal>/tex/latex/IEEE for all IEEE
related LATEX class and package files. On some LATEX systems,
the directory look-up tables will need to be refreshed after
making additions or deletions to the system files. For TEX
Live systems this is accomplished via executing
texhash

as root. MiKTEX users can run
10 The fact that different conventions exist for plain text is, of course, an
absurdity in itself. See the Wikipedia article “Newline” at http://en.wikipedia.
org/wiki/Newline for the history and details.

17

initexmf -u

to accomplish the same thing.
Users not willing or able to install the files system-wide can
install them in their personal directories, but will then have to
provide the path (full or relative) in addition to the filename
when referring to them in LATEX.
A PPENDIX B
P OST S CRIPT /PDF O UTPUT
Some LATEX systems are not properly configured to produce
quality PostScript and/or PDF output. This has historically
been more of a problem with IEEE-related work because the
unique font combination the IEEE uses has been known to
trigger problems with some LATEX setups. Fortunately, these
types of problems are now relatively uncommon on modern
LATEX systems.
To assist IEEE authors in detecting and correcting problems with LATEX PostScript/PDF generation, the “Testflow”
diagnostic suite was developed [35]. Authors are encouraged
to take the time to go through the testflow diagnostic and
identify and correct potential problems before their LATEX
systems have to be relied on for production work. Papers with
problems such as incorrect margins, font types, PDF format
errors and/or improper font embedding can incur delays during
the manuscript acceptance process.
A PPENDIX C
OTHER U SEFUL OR R ELATED E XTERNAL PACKAGES
A. The acronym.sty Package
Tobias Oetiker’s acronym.sty [36] may be useful with
papers that have a lot of acronyms. However, beware of a
compatibility issue between the acronym environment and the
IEEEtran description lists (see Appendix E).
B. The url.sty Package
Papers that contain URLs, email address, etc., can likely
benefit from the use of Donald Arseneau’s url.sty LATEX
package [37] which provides for more intelligent line breaking
within such structures. Note that IEEEtran.cls automatically
sets the url font style of url.sty to “same” (that is, URLs will
be rendered in the same font as the text they appear in) as
IEEE journals do. To override this, the author must place the
\urlstyle after \begin{document}.
C. The IEEEtrantools Package
Some of the unique commands provided by the IEEEtran
LATEX class may be of use in non-IEEE related work using
other class files (e.g., dissertations, technical reports, etc.).
The IEEEtrantools.sty package [38] provides several popular
IEEEtran commands including \IEEEPARstart, the IEEE
style IED list environments, the IEEEeqnarray family of
commands, the IEEEproof environment and \IEEEauthor
refmark. The IEEEtrantools package is not needed under,
and should not be loaded with, the IEEEtran class. See the
IEEEtrantools documentation for more details.

18

JOURNAL OF LATEX CLASS FILES, VOL. 14, NO. 8, AUGUST 2015

A PPENDIX D
C OMMON U SER M ISTAKES
Many user mistakes with IEEEtran involve doing too much
rather than too little. Older class files may have required hacks
in order to get the formatting closer to that of the IEEE. These
tweaks are no longer needed. Users should carefully check
all the loaded packages to ensure that they are still useful
under the latest version of IEEEtran. Don’t load packages just
because “this is the way it always has been done.” The same
is true for manually adjusted spacing, margins, paper sizes,
etc.
Below are a few of the more commonly encountered mistakes to avoid.
Placing labels before captions: This is considered to be
one of the most frequent mistakes made in LATEX of all time.
Remember that \label must be placed after or within \cap
tion to be able to reference figures/tables properly. As it is
\caption that actually sets up the reference counter, \labe
l’s placed prior to \caption will refer to the section number,
instead of the desired figure/table number.
Altering the default fonts: Authors should allow IEEEtran
to manage the fonts. Unless specifically instructed otherwise,
such as under comsoc mode or in the author instructions of the
specific conference/journal being submitted to, do not attempt
to use packages that override the default fonts such as pslatex,
mathptm, etc.
Altering the default spacings, section heading styles,
margins or column style: Authors should not attempt to
manually alter the margins, paper size (except as provided
in IEEEtran class options) or use packages that do so (geometry.sty, etc.). There should be no need to add spacing around
figures, equations, etc., (except possibly for double column
floats as described in Section X-D).
Using bitmapped graphics for line art: LATEX has always
favored the use of Encapsulated PostScript (EPS) or under
pdfLATEX, Portable Document Format (PDF), (which can be
considered to be a type of subset of PostScript), for graphics
(see Section X-A for more information), and for good reason.
EPS/PDF supports both vector (that is, containing objects
such as lines, circles, etc., that are mathematically described)
and bitmap (that is, containing only samples in the form
of pixels) images. The former should always be used for
drawings, graphs, charts, etc., while the latter usually has
to be employed with photos (because their contents usually
cannot be easily described mathematically). The drawing and
graphing tools used by the author should be capable of
outputting directly11 in vector (EPS or PDF) format. Vector
EPS/PDF images can be scaled, rotated and magnified without
undergoing degradation such as pixelization or becoming gray
or “jaggedy.” For photos, the IEEE recommends the use of
EPS/PDF (which is easy to directly import into (pdf)LATEX in a
portable manner), PNG or TIFF. For author photos JPEG (JPG)
is usually acceptable. The use of other graphic formats such
as BMP, EMF, VSD, etc., is unacceptable for IEEE journals.
11 Once an image in EPS/PDF vector form is converted to a bitmap form
(GIF, PNG, TIFF, JPEG, etc.) it will almost always be irretrievably locked
into bitmap form even if it is later converted back into EPS/PDF.

Some IEEE conferences may be more liberal with regard to
the types of graphics formats they accept.
Using bitmapped fonts and/or not embedding and
subsetting all document fonts: Authors should check their
system with the testflow diagnostic [35] to ensure that only
vector (Type 1) fonts are being used and that all fonts are
embedded and subsetted. A document that uses bitmapped
fonts and/or fails to contain all (and only) the needed font
glyphs may be rejected by the IEEE. Watch out for graphical
drawing applications that produce output with these problems
(suspect this if the problem goes away when the figures are
not included).
Using older graphics packages: Authors should not use
anything other than the graphics and/or graphicx (preferred)
package for figures. Older interfaces such as psfig, epsf, etc.,
have been obsolete for many years.
Failing to properly divide long equations: It is the author’s
responsibility to ensure that all equations fit within the width of
their columns. Admittedly, breaking an equation is not always
easy to do and two column formatting places serious constraints on allowed equation width. However, only the author
can divide his/her equation without unintentionally altering its
meaning or affecting readability. Using subfunctions is a valid
way to reduce to width of an equation, but altering the math
font size is not.
Manually formatting references: Not only is this error
prone, but requires a lot of work as well. It is better to use
the IEEEtran BIBTEX style [32].
A PPENDIX E
K NOWN I SSUES
acronym.sty: The acronym environment will have a problem with IEEEtran because of the modified IEEE style
description list environment. The optional argument of the
acronym environment cannot be used to set the width of the
longest label. A workaround is to use \IEEEiedlistdecl to
accomplish the same thing:
\renewcommand{\IEEEiedlistdecl}{\IEEEsetlabelwidth{S
ONET}}
\begin{acronym}
.
.
\end{acronym}
\renewcommand{\IEEEiedlistdecl}{\relax}% reset back

cite.sty: Versions prior to 5.0 (2009-03-20) will not hyperlink citation numbers under hyperref.sty.
hyperref.sty: Versions prior to 6.72u will interfere with the
optional argument to \appendix.
Small caps font variations: The small caps font used in
the free LATEX systems have about 80% the height of normal
sized letters. However, the small caps font the IEEE uses in the
journals is slightly smaller with a ratio of around 75%. So, the
widths of the section headings produced under the free LATEX
systems will be slightly wider than that used in actual journals.
The small caps font used in many commercial LATEX systems
(such as those from YandY) has a ratio of about 65%. So,
those systems will produce section headings that are narrower
than those in IEEE publications. Such variations should not
be cause for concern.

SHELL: HOW TO USE THE IEEETRAN LATEX CLASS

19

A PPENDIX F
T HE IEEE EQNARRAY C OMMANDS
(Optional—for advanced users)

Virtually all LATEX alignment commands such as \eqnarr
ay, \array and \tabular are based on the TEX command
\halign. LATEX’s goal of simplifying the use of \halign is
noble. However, in hiding much of the lower level interface, a
fair degree of flexibility is lost. This has resulted in the development of several packages such as amsmath [11], array.sty
[28], and the MDW tools [17], each of which provides much
more powerful alignment structures.
IEEEtran also provides its own unique set of alignment
tools which are known as the IEEEeqnarray family. The
design philosophy of the IEEEeqnarray family is to provide
a LATEX alignment interface that is based more closely on the
underlying \halign, but to couple this with high level column definition management and automated preamble building
mechanisms (which are tedious to do in TEX). As a result,
the IEEEeqnarray family of commands are flexible enough
to be almost universal replacements for all the other LATEX
commands for producing multiline equations and aligned box
structures such as matrices and tables of text and/or mathematics. Because the user is shielded less from the \halign
underpinnings, the rules of operation are more involved. So,
the IEEEeqnarray commands are aimed primarily toward the
more advanced LATEX users.
The use of the IEEEeqnarray family of tools described
in this section is totally optional. The IEEEeqnarray code
is self-contained and does not depend on other alignment
packages—which can be used along side, or in place of, it. The
IEEEtrantools.sty package (See Appendix C-C) is available
for those who wish to use the IEEEeqnarray family outside of
IEEEtran.cls.
Recommended sources of information on the use of IEEEeqnarray include Stefan M. Moser’s How to Typeset Equations
in LATEX [6] and Tobias Oetiker’s The Not So Short Introduction
to LATEX 2ε [5].
A. IEEEeqnarray
The IEEEeqnarray environment is for multiline equations
that occupy the entire column. It is used in much the same
way as \eqnarray, but with two additional arguments, one
of which is mandatory and the other is optional:
\begin{IEEEeqnarray}[decl]{cols}
.
\end{IEEEeqnarray}

The optional argument is for commands that are to be executed
within the environment, but before the alignment actually begins. This is just like the local control of the IEEEtran IED list
environments. There is also a global control, \IEEEeqnarray
decl, which is executed just prior to the local control. By
default, \IEEEeqnarraydecl is defined to be \relax. As
mentioned in Section XI, users should be careful not to allow
unwanted spaces to occur in these controls because such
things will appear just before the IEEEeqnarray structure.
Furthermore, remember that, to prevent the LATEX parser from

TABLE IV
IEEE EQNARRAY P REDEFINED C OLUMN T YPES
I.D.

Description

I.D.

Description

l
c
r
L
C
R
s
t
u

left math
centered math
right math
left math with ords
centered math with ords
right math with ords
left text
centered text
right text

v
vv
V
VV
h
H
x
X

vertical rule
two vertical rules
double vertical rule
two double vertical rules
horizontal rule
double horizontal rule
empty
empty math

Note: S, T, U, p, and P are likely to be used in future versions.

TABLE V
IEEE EQNARRAY P REDEFINED C OLUMN S EPARATION (G LUE ) T YPES
I.D.

Width*

I.D.

!
,
:
;
’
"

−1/6 em

.
/
?

0.5\arraycolsep

*
+
-

0pt plus 1fil
1000pt minus 1000pt
0pt

1/6 em
2/9 em
5/18 em
1 em
2 em

Width
1.0\arraycolsep
2.0\arraycolsep

* All em values are referenced to the math font.

1 em = \quad,

2 em = \qquad

becoming confused, the contents of an optional argument must
be enclosed in braces if the argument contains commands with
optional arguments.
The mandatory argument cols contains the column and
inter-column separator spacing (“inter-column tabskip glue”
in TEXspeak) type specifiers. Column types are identified by
letters. Several predefined column types are available as shown
in Table IV. There are two kinds of glue types. Predefined glue
types are indicated by various punctuation marks as shown in
Table V. User defined glue types are indicated by numbers.
The rules for placing these specifiers are as follows: (1) no
two glue specifiers can appear next to each other—they are
not additive and must be separated from each other by at least
one column specifier; (2) zero inter-column spacing will be
assumed between back-to-back column specifiers; (3) because
of rule one, back-to-back numerals will be considered as being
a single glue specified by the numerical value represented by
all the digits; (4) a multiletter column specifier can be accessed
by enclosing the letters within braces (otherwise it would be
interpreted as being several single letter column specifiers).
Because of rule three, braces are not needed around multidigit
glue specifiers; (5) there must be at least one column specifier,
but there is no fixed upper limit of how many columns can be
supported; and (6) for \IEEEeqnarray, “+” centering glue
will be assumed at each end of the cols specification if
no column glue is specified there. This results in a centered
structure like \eqnarray (the 1000pt minus 1000pt glue on
each side “compresses” as needed from each side of the main
text column to center that which is between). Also, \IEEE
eqnarray automatically adds a hidden column for equation

20

JOURNAL OF LATEX CLASS FILES, VOL. 14, NO. 8, AUGUST 2015

numbers to the right of the last specified column. Currently,
there is no support for equation numbers on the left side.12
B. Defining Column Types
New column types are defined with the
\IEEEeqnarraydefcol{col_id}{predef}{postdef}

command. The col_id argument contains the name of the
column specifier which should consist only of one or more
letters. A given column specifier, even the predefined ones, can
be redefined at will without warning or error.13 The predef
argument contains the commands that will be inserted before
each cell in the column. The postdef argument contains the
commands that will be inserted after each cell in the column.
For example,
\IEEEeqnarraydefcol{g}{\hfil$\clubsuit$}{$\diamondsu
it$\hfil}

Will define a “g” text column which will place club and
diamond suit symbols on either side of a cell’s contents and
center the respective structure within the cell. e.g.,
♣Hello♦
Using \hfil to control cell alignment allows the user
to override the column alignment on a cell-by-cell basis by
placing the infinitely more stretchable \hfill on one or both
sides of a cell’s contents. \hfill can even be placed between
items in a cell to force them apart and against the “cell walls.”
The IEEEeqnarray predefined columns are designed to allow
user overrides via \hfill whenever possible (even for the
math mode cells).
Please note that TEX will not allow unmatched braces within
the arguments of commands. If braces are needed, such as for
the argument of a command, they will have to be provided
within the cells themselves. For example,
\IEEEeqnarraydefcol{myp}{\parbox[c]{0.5in}}{}
\begin{IEEEeqnarraybox}{{myp}c}
{first\\second}&\alpha\\
&\beta%
\end{IEEEeqnarraybox}

defines a column type named “myp” that will place text within
a 0.5 inch wide parbox which is centered on the cell’s baseline.
Note that because the column type name consists of more than
one letter, it has to be enclosed within an extra set of braces
in the column specifications or else it would be interpreted as
three adjacent columns “m”, “y” and “p”. Also, the contents
of the cell must be enclosed within braces so that (1) the \par
box command sees the entire contents as its argument; and (2)
the newline within the parbox will not be interpreted as being
the end of the alignment row. Be aware that it can happen that
a column is given an empty cell, such as in the second row in
the example, or when entering blank separator rows. When this
happens, a \relax will appear in the column which will be
acquired as the command’s argument. Therefore, commands
in column definitions that acquire arguments from the cells
should not choke if fed \relax.
12 This is not to say that its impossible with the existing capability, just
ugly.
13 Thus allowing new predefined column types to be added without breaking
existing code.

For reference, the definitions of the predefined column types
are shown here:
% math
\IEEEeqnarraydefcol{l}{$\IEEEeqnarraymathstyle}{$\hfil}
\IEEEeqnarraydefcol{c}{\hfil$\IEEEeqnarraymathstyle}{$\hfil}
\IEEEeqnarraydefcol{r}{\hfil$\IEEEeqnarraymathstyle}{$}
\IEEEeqnarraydefcol{L}{$\IEEEeqnarraymathstyle{}}{{}$\hfil}
\IEEEeqnarraydefcol{C}{\hfil$\IEEEeqnarraymathstyle{}}{{}$\h
fil}
\IEEEeqnarraydefcol{R}{\hfil$\IEEEeqnarraymathstyle{}}{{}$}
% text
\IEEEeqnarraydefcol{s}{\IEEEeqnarraytextstyle}{\hfil}
\IEEEeqnarraydefcol{t}{\hfil\IEEEeqnarraytextstyle}{\hfil}
\IEEEeqnarraydefcol{u}{\hfil\IEEEeqnarraytextstyle}{}
% vertical rules
\IEEEeqnarraydefcol{v}{}{\vrule width\arrayrulewidth}
\IEEEeqnarraydefcol{vv}{\vrule width\arrayrulewidth\hfil}{\h
fil\vrule width\arrayrulewidth}
\IEEEeqnarraydefcol{V}{}{\vrule width\arrayrulewidth\hskip\d
oublerulesep\vrule width\arrayrulewidth}
\IEEEeqnarraydefcol{VV}{\vrule width\arrayrulewidth\hskip\do
ublerulesep\vrule width\arrayrulewidth\hfil}%
{\hfil\vrule width\arrayrulewidth\hskip\doublerulesep\vrule
width\arrayrulewidth}
% horizontal rules
\IEEEeqnarraydefcol{h}{}{\leaders\hrule height\arrayrulewidt
h\hfil}
\IEEEeqnarraydefcol{H}{}{\leaders\vbox{\hrule width\arrayrul
ewidth\vskip\doublerulesep\hrule width\arrayrulewidth}\hfil}
% plain
\IEEEeqnarraydefcol{x}{}{}
\IEEEeqnarraydefcol{X}{$}{$}

Note the inclusion of the commands \IEEEeqnarraymat
hstyle and \IEEEeqnarraytextstyle in the math and
text columns, respectively. These commands allow the user
to control the style of all of the math and text columns.
However, because the changes apply to all the columns, the
user will have to define new column types if different styles
are needed in the same alignment (or different styles can be
manually specified in each cell). The default definitions for
these commands are
\newcommand{\IEEEeqnarraymathstyle}{\displaystyle}
\newcommand{\IEEEeqnarraytextstyle}{\relax}

which allows the text columns to be in whatever style was in
effect when the alignment was started and the default math
style will be in display style, but can be easily changed as
needed. e.g.,
\begin{IEEEeqnarray}[\renewcommand{\IEEEeqnarraymath
style}{\scriptstyle}]{rCl}

will result in script style math columns.
The columns relating to vertical and horizontal lines will
be discussed in Appendix F-K as they are typically used only
when producing tables.
The “x” and “X” columns are basic empty text and math
mode columns without any formatting or style controls.
C. Defining Glue Types
New column separation glue types are defined with the
\IEEEeqnarraydefcolsep{colsep_id}{def}

command. The colsep_id argument contains the number of
the column separation glue specifier which should consist only
of numerals. Different glue type names must have different
numerical values. (Don’t get too cute—“007” is identical to
“7”.) User defined column glue specifiers can be redefined
at will without warning or error. The def argument contains

SHELL: HOW TO USE THE IEEETRAN LATEX CLASS

the width of the given glue type. Widths may be specified as
absolute values or reference length commands:
\IEEEeqnarraydefcolsep{9}{10pt}
\IEEEeqnarraydefcolsep{11}{2\tabcolsep}

The glue type widths are not evaluated when defined, but are
evaluated each time they are actually referenced as IEEEeqnarray column specifiers. Thus, for the second definition in
the example above, if \tabcolsep were to be revised after
the glue type was defined, the revised value would be what is
used.
Rubber lengths are allowed too. The fact that the centering
glue “+” is a known value can be exploited to achieve some
interesting effects. For example,
\IEEEeqnarraydefcolsep{17}{200pt minus 200pt}

will produce a column separation glue that is always 1/5 of
the width of the distance from the equation sides to the ends
of the main text columns. And, of course, “+” can be used as
needed to produce groups of equally spaced equations as in
amsmath’s \align:
\begin{IEEEeqnarray}{Rl+Rl+Rl}

D. A Simple Example of Use
The example in Section IX can be implemented using
\IEEEeqnarray via
\begin{IEEEeqnarray}{rCl}
Z&=&x_1 + x_2 + x_3 + x_4 + x_5 + x_6\IEEEnonumber\\
&&+\:a + b%
\end{IEEEeqnarray}

As shown in Table IV the “C” column type is a centered math
mode column with empty ords (“{}”) on either side. So, there
is no need to place empty ords around the equal sign. As with
\eqnarray, the & separate the column cells and are where
the inter-column separation glue will appear (when nonzero).
Note the presence of the % at the end of the second row.
TEX does not ignore spaces that occur before commands or
& column delimiters, but does ignore those that occur after.
Most LATEX alignment implementations shield the user from
this behavior by removing all spacing previous to &, \\ and
\end. The IEEEeqnarray family does not do this! So, it is
important to prevent spaces (including implied ones at the end
of lines) from occurring before such commands unless they are
wanted. Suspect this problem if there is an unexplained offset
within a column. In the given example, unwanted spacing is
not an issue because end spacing is ignored in math mode
anyway. However, it would be an issue if the columns used
text mode instead.
Alternatively, one could use a two column form:
\begin{IEEEeqnarray}{Rl}
Z=&x_1 + x_2 + x_3 + x_4 + x_5 + x_6\IEEEnonumber\\
&+\:a + b%
\end{IEEEeqnarray}

21

E. Equation Numbering
Like \eqnarray, \IEEEeqnarray, has a “star form,” \IE
EEeqnarray*, which does not place equation numbers at the
end of each row by default. The default behavior of individual
rows can be overridden by placing the commands \IEEEye
snumber or \IEEEnonumber as needed in the last column.
\IEEEeqnarray also provides \IEEEyessubnumber and \I
EEEnosubnumber which can be used to enable or disable
a subequation number for the given row. To support this
feature, IEEEtran defines its own IEEEsubequation counter
(reset with changes to equation) and \theIEEEsubequati
on command.14
As of version 1.8 of IEEEtran, the star forms \IEEEyesn
umber*, \IEEEnonumber*, \IEEEyessubnumber* and \I
EEEnosubnumber* are available which persist across rows
until countermanded by another star command. The behavior
of later individual rows can be selectively overridden with the
use of the non-star forms as needed.
Despite there being four numbering commands, it is useful
to remember that there are only three IEEEeqnarray numbering
modes:
1) Display nothing and do not alter the counters (\IEEEn
onumber);
2) Increment the equation counter and display an equation
number without a subequation part (\IEEEyesnumber);
3) Increment the subequation counter and display an equation number with a subequation number (\IEEEyessu
bnumber).
\IEEEnosubnumber is not really needed and behaves much
like \IEEEyesnumber except that the former does not also
enable equation numbering if it isn’t already on (and does not
alter the numbering properties of the current row if equation
numbering is off).
Generally speaking, only one numbering command should
be used per row. In particular, mixing yes and no commands
on a single row could result in unintended operation. However,
a notable exception is the very useful \IEEEyesnumber\IEE
Eyessubnumber combination which starts a new subequation
sequence. For example,
\begin{IEEEeqnarray}{c}
x1\IEEEyesnumber\IEEEyessubnumber*\\
x2\\
x3\IEEEyesnumber\IEEEyessubnumber\label{eqn:expl}\\
x4\\
x5\IEEEyesnumber*\\
x6
\end{IEEEeqnarray}

yields:
x1

(8a)

x2

(8b)

x3

(9a)

x4

(9b)

x5

(10)

x6

(11)

14 What is actually displayed is the \theIEEEsubequationdis command.

22

The \IEEEyesnumber command increments the equation
counter of what would otherwise have been a subequation
row, resets the subequation counter and turns off subequation
numbering. The following \IEEEyessubnumber then increments the subequation counter by one and restores subequation
numbering.15
Note that any labels for (sub)equations must be placed
after any numbering control command(s) because, prior to that
point, the label will reference the equation number that would
have been used if there had not been any numbering control
commands.
Please be aware that \IEEEeqnarray, like \eqnarray,
will, if the equation is long enough, overwrite the equation
number without warning!16 For cases when this happens, users
can insert a \IEEEeqnarraynumspace command at the end
of the line (after any \IEEEyessubnumber if used) which
will insert a space equal in width to the displayed equation
number:
· · · + x_z \IEEEyessubnumber\IEEEeqnarraynumspace\\

As a result, the entire multiline equation will be slightly shifted
to the left. The IEEE often does the same thing in its journals
when confronted by this situation. If an overfull hbox results,
the offending equation line will have to be further divided.
F. Extra Vertical Spacing and Page Breaks
Like \eqnarray, \IEEEeqnarray’s \\ command supports
a star form which inhibits page breaks at the given line as well
as an optional extra vertical spacing argument:
&+\:a + b\\*[5pt]

Users are reminded from Section IX that amsmath will
configure LATEX to disallow page breaks within multiline
equations—including those made by \IEEEeqnarray because it also honors the value of \interdisplaylinepen
alty.
Also like \eqnarray, \IEEEeqnarray normally places
a small amount of extra spacing (as specified by the length
command \jot) between lines to “open up” equations as well
as to prevent large symbols from coming to close to the lines
above them.
G. IEEEeqnarraybox
\IEEEeqnarray is not suitable for producing structures
such as matrices and tables because it must have exclusive
access to the main text column and cannot be nested within
other structures. For these applications, the \IEEEeqnarray
15 Invoking only a \IEEEyessubnumber following a normal equation
number line will result in a sequence like 14, 14a. The IEEE does not typically
use normal equation numbers followed by subequations carrying that same
base equation number, but the capability is there if you ever need it. IEEEtran
versions prior to v1.8 differed here in that they automatically advanced the
equation number on the “first” call to \IEEEyessubnumber and so did
not have this degree of flexibility.
16 This behavior is extremely difficult to avoid if the equation line is to
remain centered irrespective of the width of the equation number—without
even considering the subjective question of how close is too close for any
given case!

JOURNAL OF LATEX CLASS FILES, VOL. 14, NO. 8, AUGUST 2015

box command is provided. \IEEEeqnarraybox differs from
\IEEEeqnarray in the following ways:

1) the entire contents are wrapped within a box and therefore, can be nested within other display or alignment
structures (such as \equation, \IEEEeqnarray or
even another \IEEEeqnarraybox). Note that, like all
box structures, page breaks are not allowed between the
rows of an \IEEEeqnarraybox;
2) the default glue at the outer ends of the first and last
columns is 0 pt (“-”), not “+” centering glue as with \I
EEEeqnarray;
3) no automatic (hidden) equation number column is provided;
4) the star form “\IEEEeqnarraybox*” turns off the extra
\jot vertical spacing after each row;
5) \IEEEeqnarrayboxdecl is the global control.
There are two subforms: \IEEEeqnarrayboxm which is for
use within math modes and is analogous to \array; and \IE
EEeqnarrayboxt which is for use within text modes and is
analogous to \tabular. If called via \IEEEeqnarraybox the
current math/text mode will be auto-detected and the proper
subform will automatically be selected. Therefore, \IEEEeqn
arraybox can replace \array as well as \tabular.
The syntax for \IEEEeqnarraybox is similar to \IEEEeq
narray, but with two additional optional arguments:
\begin{IEEEeqnarraybox}[decl][pos][width]{cols}
.
\end{IEEEeqnarraybox}

The pos argument can be one of t, c, or b to control where the
box will be vertically aligned relative to the current baseline:
t at the top row; c at the center;17 b at the bottom row. The
default is b.
The width argument specifies the width the box. Warning:
if a width is specified, there must be one or more rubber
lengths in the inter-column glue specifiers (such as that of “*”
or “+”) so that the box can be sized as needed. If there is no
such glue, or the glue provided cannot stretch/shrink enough
as needed, the box cannot be sized to width and an underfull
or overfull hbox error will result. If no width argument is
provided, the box will be set to its natural width (and the use
of rubber inter-column glue will not be required).
\IEEEeqnarraybox uses the same column and glue type
specifiers/definitions as \IEEEeqnarray.
H. Line Spacing in LATEX
Before discussing some of the more advanced aspects of
vertical spacing control in the IEEEeqnarray family, it is important to review the details of LATEX’s line spacing algorithm.
Normally, baselines are separated by the amount given by the
length command \baselineskip. With each change in font
size, \baselineskip is reset to the default value for that font
size (multiplied by \baselinestretch). Then the value of
\baselineskip is saved to the length variable \normalbas
17 Centering is actually done along the “math axis” (not exactly on the text
baseline, but quite close to it). Many LATEX users are not aware of this minor
distinction.

SHELL: HOW TO USE THE IEEETRAN LATEX CLASS

elineskip (so that the normal value can be later referenced
even if \baselineskip is set to another value by the user).
However, if the top of a line ever gets closer than \lineski
plimit to the bottom of the line above it, the use of \basel
ineskip will be suspended and \lineskip spacing will be
placed between the two lines.18
This system works well for text. However, for mathematics,
whose symbols have a much higher dynamic range of heights
and depths, it is usually better to go ahead and always add an
extra fixed amount of space (\jot) as mentioned in Appendix
F-F.
When the IEEEeqnarray family is loaded, a new length
command is defined, \IEEEnormaljot, which stores the
nominal value of \jot19 , so that this can be always be referred
to even if other values are currently being used.
At the start of \IEEEeqnarray/box, but before the local
or global controls, the following initialization takes place:
\lineskip=0pt
\lineskiplimit=0pt
\baselineskip=\normalbaselineskip
\jot=\IEEEnormaljot

Thus, \baselineskip is set to the normal value for the
current font, \jot is restored to its nominal value and the
\lineskiplimit system is disabled.20
This system is designed to better facilitate nested IEEEeqnarraybox structures as well as to help prevent the user from
encountering seemingly uncontrollable spacing behavior (e.g.,
“How do I get rid of that unwanted space?!”).
I. The IEEEeqnarray Strut System
When creating tables, especially tables with vertical rules,
vertical space between the rows of the table is not generally
desirable because such space will suspend the column cell
definitions and “cut across” any vertical rules that may be
present. Yet, there must be a way to keep rows adequately
spaced apart. To solve this problem, the IEEEeqnarray/box
commands provide an integrated system to manage struts21
contained in a hidden column on the right end of each
IEEEeqnarray/box structure.
The struts in each row will be set to a default strut height
and depth. Normally, the default strut height and depth are
initialized to zero, so the struts will effectively not be present.
The user can set the default strut values via the
\IEEEeqnarraystrutsize{height}{depth}[decl]

23

size) is different. The commands which are executed within the
optional argument are contained within their own environment
so as not to have any effects outside of the \IEEEeqnarra
ystrutsize command. For mimicking the action of \bas
elineskip, the typically recommended height and depth of
struts is 70% and 30%, respectively, of \normalbaselines
kip22 . \IEEEeqnarraystrutsize will assume these values
if its height and/or depth arguments are left blank. e.g., in the
previous example, the strut depth will be set to 30% of \nor
malbaselineskip for the large font size.
There is also a
\IEEEeqnarraystrutsizeadd{height}{depth}[decl]

command which will add to the current default strut values
and can be used much like the \extrarowheight parameter
of the array.sty package. Empty arguments are assumed to be
0 pt.
\IEEEeqnarraystrutsize and \IEEEeqnarraystruts
izeadd can also be used at the end of the last column to alter
the strut size used for a particular row (the default strut values
of the other rows will not be affected).
There is also a
\IEEEstrut[height][depth][decl]

which produces a strut. It can be used whenever a “manual”
strut is needed—even outside the \IEEEeqnarray/box environments. If a height or depth argument is not provided (or
empty) then these will be assumed in the same way as \IEEE
eqnarraystrutsize does.
For diagnostic purposes (in order to see if any row objects
exceed the height of the struts), the command \IEEEvisibl
estrutstrue can be placed with an \IEEEeqnarray/box
or \IEEEstrut control to make the struts visible.
When using \IEEEeqnarraybox to produce tables that
contain vertical lines, it is usually desirable to shutdown the
\baselineskip system and switch over to pure strut spacing.
The following command sequence, placed within a local or
global control, will serve this purpose:
\IEEEeqnarraystrutsize{0.7\normalbaselineskip}{0.3\n
ormalbaselineskip}[\relax]
\setlength{\baselineskip}{0pt}%
\setlength{\lineskip}{0pt}%
\setlength{\lineskiplimit}{0pt}%
\setlength{\jot}{0pt}%

\IEEEeqnarraystrutsize{0.5\baselineskip}{}[\large]

Note the use of “%” to prevent the ends of the lines that end
in braces from being interpreted as unwanted spaces. Because
of the frequent need to call this sequence, the IEEEeqnarray
family provides the \IEEEeqnarraystrutmode command
which does the same thing.

will set the default strut height to half the baselineskip used by
the large font size, even if the current baselineskip (and/or font

J. Overriding Column Types

command which can be placed in a local or global control. The
optional argument is for commands that will be executed prior
to the evaluation of the height and depth arguments. Thus,

18 Within IEEEtran.cls, \lineskiplimit and \lineskip are zero—if
things get too close it is the author’s responsibility to correct the problem
without having IEEEtran.cls second guessing the author’s intent.
19 Within IEEEtran.cls, the nominal value of \jot is 25% of the baselineskip for the normalsize font.
20 As long as rows cannot be of negative height.
21 “Struts” are vertical rules of zero width, but of finite height.

Within a row, one or more column types can be overridden
by placing the command
\IEEEeqnarraymulticol{num_cols}{col_type}{text}
22 Note that this not the normalsize baselineskip, but the normal baselineskip
for the current font size.

24

as the very first command in a cell. This command is the
IEEEeqnarray equivalent of \multicolumn. The first argument is the number of columns to override (cutting through
any inter-column glues as needed). The second argument is the
column type specifier to use. The third argument contains the
cell text. The third argument will have to be enclosed within
an extra set of braces if the column type is to acquire it as an
argument—as was done with the “myp” parbox column type
in the example earlier (Appendix F-B).
There is also the \IEEEeqnarrayomit command which,
when used as the very first command in a cell, will suspend the
use of the normal column type for that cell. This is somewhat
like a quicker version of \IEEEeqnarraymulticol{1}{x}
{}.
Users are cautioned not to use commands like these (e.g.,
\multicolumn) that are designed for other alignment environments.23

JOURNAL OF LATEX CLASS FILES, VOL. 14, NO. 8, AUGUST 2015

incompatible way. The IEEEeqnarray family provides its own
version of \vline:
\IEEEeqnarrayvrule[rule_thickness]

that produces a vertical rule extending from the top to bottom
of a cell without overriding the column type. The optional
argument is for specifying the rule thickness which defaults
to \arrayrulewidth if no argument is provided.
The IEEEeqnarray row commands (discussed in the next
section) provide some alternatives to \hline.
L. Row Commands
The IEEEeqnarray family has several commands which can
be used to produce special rows that span all the columns.
Unless otherwise noted, the commands described here must
issued as the very first command in a given row.
To produce a spacer row that relies on the strut system, use
\IEEEeqnarrayseprow[height][decl]

K. Predefined Column Types for Rules
Several of the predefined column types produce vertical or
horizontal lines. Note that, in the IEEEeqnarray family, rules
are declared and treated as normal column types—they are not
hidden. Although this approach may increase the number of
columns the user has to keep track of, especially when creating
tables, it does offer a great deal of flexibility by allowing the
user to override, or otherwise manipulate, any column type
(including those that produce rules) at will.
All of the predefined rule column types use the \arrayru
lewidth length to determine the line thickness and \doubl
erulesep for the spacing of double rules.
The “v” column type produces a vertical rule, “vv” produces
two back-to-back vertical rules which will appear as one
rule of twice the normal thickness. “V” produces a double
vertical rule with \doublerulesep spacing between its two
lines. “VV” produces two back-to-back double vertical rules
which will appear to be three vertical rules, the middle one of
which being twice as thick as the other two. It is possible to
“spread apart” the “vv” and “VV” types by placing a spacer
within their columns—thus they can be used to generate two
single, or double, vertical rules whose separation distance is
programmable.
The “h” and “H” types produce single and double horizontal
rules, respectively. Horizontal rule types are not normally used
in the column specifications, but rather with the \IEEEeqna
rraymulticol command in order to draw a horizontal rule
across one or more column(s).
Please be aware that the line commands of other alignment
environments may not work properly within the IEEEeqnarray
family which provides its own ways of doing these types of
things. In particular, \cline is totally incompatible—users
should use the \IEEEeqnarraymulticol{num_cols}{h}
{} command instead. However, \vline and \hline should
work—unless another LATEX package redefines them in some
23 Those who are familiar with T X may be interested in the fact that T X’s
E
E
\omit, \span and \multispan should work in \IEEEeqnarraybox,
but not in \IEEEeqnarray because of the need to track column usage with
a hidden counter in the latter.

The first argument specifies the height of the strut row, if left
blank or empty, the default value of 0.25\normalbaseli
neskip will be assumed. The second optional argument is
for commands which will be executed prior to the evaluation
of the first argument as is done with \IEEEeqnarraystrut
size. \IEEEeqnarrayseprow will not interrupt the column
definitions, so it will not cut vertical lines. If column definition
suspension is desired, use the cutting form which will override
all the column types in the entire row:
\IEEEeqnarrayseprowcut[height][decl]

To produce a horizontal rule row, use:
\IEEEeqnarrayrulerow[rule_thickness]

which will override all the column definitions with one that
produces a horizontal rule. If the optional rule thickness is not
specified, the value of \arrayrulewidth will be used.
To produce a double rule row, use:
\IEEEeqnarraydblrulerow[rule_thickness][spacing]

which will produce a rule row, a (noncutting) separation row,
followed by another rule row. If the optional rule thickness is
not specified, the value of \arrayrulewidth will be used
when producing each of the two rule rows. If the optional
separation distance is not specified, the value of \doubleru
lesep will be used. There is also a cutting form:
\IEEEeqnarraydblrulerowcut[rule_thickness][spacing]

which works the same way except that the separation row
will override all the column definitions. (Vertical rule columns
will not appear inside the double rule row produced by this
command.)
M. Useful Low Level TEX Commands
Although the use of lower level TEX commands is generally
frowned upon in LATEX, some of them are just too helpful to
ignore.
\phantom{} produces an invisible box with the width,
height and depth of its contents, but the contents themselves

SHELL: HOW TO USE THE IEEETRAN LATEX CLASS

25

will not appear in the output. There is also the \hphantom
{} and \vphantom{} forms which retain only the contents’
width, or its height and depth, respectively. As an example,
look carefully at the footnotes at the bottom of Table V. This
table was produced using the \IEEEeqnarraybox command.
The footnotes are actually contained within the last two rows
of the table. Note how the left sides of the footnotes line
up, even though the first one has a superscript asterisk for a
footnote symbol. The reason that the second row lines up is
because, at its left side, it employs a horizontal phantom of
the very same symbol:
\hphantom{\textsuperscript{*}}

Vertical phantoms can be used to equalize row height or
spacing—such as to get matrices that fit within brackets of
the same size even though one has “tall” symbols and the
other not.
The opposite of \hphantom{} is \rlap{} which displays
its contents, but with zero width. There is also an \llap{}
which does the same thing, but the contained object will appear
just to the left of the given point, rather than after as with
\rlap. For example, look closely at the first “Width” column
heading in Table V. The word “Width” is centered irrespective
of the asterisk. That is because the width of the asterisk was
zeroed:
Width\rlap{\textsuperscript{*}}

The vertical analog of \rlap is \smash{} which reduces the
apparent height and depth of its contents to zero. (LATEX’s
\raisebox{0pt}[0pt][0pt]{} does about the same thing,
and also provides an adjustable vertical offset.) \smash can
be used when space is already reserved for an object, but
that LATEX does not “know” this and would allocate unwanted
additional vertical space. One good use of smash for table
objects that are to be “slipped” into a hidden row of zero
height, or into a row which is to be no higher than the “short”
things, such as horizontal rules, that are in its other columns.
The TEX \noalign{} command can be used within IEEEeqnarray family to inject text which is outside of the alignment
structure. For example,
\begin{IEEEeqnarray}{rCl}
A_1&=&7\IEEEyesnumber\IEEEyessubnumber\\
A_2&=&b+1\IEEEyessubnumber\\
\noalign{\noindent and\vspace{\jot}}A_3&=&d+2\IEEEye
ssubnumber%
\end{IEEEeqnarray}

produces
A1 = 7

(12a)

A2 = b + 1

(12b)

A3 = d + 2

(12c)

and
When employed, \noalign must be the very first command in a row—even before any \IEEEeqnarraymulticol,
\IEEEeqnarrayomit, or row commands.
Be forewarned that the proper use of \noalign can be
tricky. There are three potential issues. (1) Remember that
\noalign will place its contents outside of the alignment.

So, the line spacing controls of the IEEEeqnarray commands
will not be in effect. The user may have to manually add \bas
elineskip and/or \jot spacing as needed (which was done
in the previous example). (2) Furthermore, \noalign does
not automatically place its contents within a box. However,
nonaligned material must be placed within a horizontal box
when within the vertical box produced by the \IEEEeqnarr
aybox command. Therefore, when using \noalign within
a \IEEEeqnarraybox, be sure to wrap things up in an
\hbox{}:24
\noalign{\hbox{and therefore}}

(3) Finally, there may be some issues related to how easily
page breaks occur around the \noalign lines. This is an issue
only with \IEEEeqnarray because page breaks cannot occur
within the box produced by \IEEEeqnarraybox. If needed,
page break desirability can be altered by manually entering
\pagebreak, or \nopagebreak, etc., at the end of the \no
align contents.
N. More Practical Examples of Use
The use of the IEEEeqnarray is somewhat complicated.
However, once the building blocks and core concepts are
understood, the user may find that is easier to use the
IEEEeqnarray family for just about every alignment situation
rather than to have to remember all the interfaces and unique
behaviors of many different tools.
A few “real world” examples will now be demonstrated.
1) IEEEeqnarray Cases Structures: Cases structures can be
obtained using \IEEEeqnarraybox:

x,
for x ≥ 0
(13)
|x| =
−x, for x < 0
which was produced using the code:
\begin{equation}
\setlength{\nulldelimiterspace}{0pt}
|x|=\left\{\begin{IEEEeqnarraybox}[\relax][c]{l’s}
x,&for $x \geq 0$\\
-x,&for $x < 0$%
\end{IEEEeqnarraybox}\right.
\end{equation}

Note the use of the large \quad (1 em) spacing before the
conditional statements. The zeroing of \nulldelimiterspa
ce, an optional step, eliminates the width of the nonvisible
closing brace “\right.” in order to perfectly center the
visible portion of the equation.25
Note that both branches share a common equation number.
If an equation (sub)number is wanted for each branch, the
preferred solution is to use the cases.sty package as discussed
in Section IX-A. However, it is possible to use \IEEEeqnar
ray to build such a thing—although it takes extra work and
a few tricks to do so. For example,

x,
for x ≥ 0
(14a)
|x| =
−x, for x < 0
(14b)
24 LAT

EX’s \mbox will not work!
width of null delimiters is typically only 1.2 pt, and so can usually
be safely ignored.
25 The

26

was produced using the code:
\begin{IEEEeqnarray}[\setlength{\nulldelimiterspace}
{0pt}]{rl’s}
&x,&for $x \geq 0$\IEEEyesnumber\IEEEyessubnumber\\*
[-0.625\normalbaselineskip]
\smash{|x|=\left\{\IEEEstrut[3\jot][3\jot]\right.}&&
\nonumber\\*[-0.625\normalbaselineskip]
&-x,&for $x < 0$\IEEEyessubnumber
\end{IEEEeqnarray}

A hidden middle row is used to hold the left hand side of
the equality. In order to prevent this row from altering the
spacing between the two branches, its height must be smashed
and the extra line spacing (which consists of \baselinesk
ip, plus \jot which is normally 0.25\baselineskip for
IEEEtran.cls.) must be removed, half from above and half
from below,—making it look as though the middle row never
occurred. Because the large brace cannot “see” the height of
the branches, it must be manually sized with a strut. The
star form of the new line commands is used to prevent the
possibility of a page break within the structure.
2) Matrices: Displayed matrices can easily be created with
\IEEEeqnarraybox:
!
1 0 0
(15)
I= 0 1 0
0 0 1
The code of this example is quite simple:
\begin{equation}
I = \left(\begin{IEEEeqnarraybox*}[][c]{,c/c/c,}
1&0&0\\
0&1&0\\
0&0&1%
\end{IEEEeqnarraybox*}\right)
\end{equation}

Because the example matrix has elements of normal height,
one can use the star form of \IEEEeqnarraybox to turn off
the extra \jot component of the line spacing so as to make
a more compact matrix. If larger symbols had been used in
the matrix, the nonstar form would be the better choice. \ar
raycolsep typically serves quite well as an element column
separator. A standard small math space is added to the ends
of the matrix to provide a little distance between it and its
enclosing parentheses.
It is instructive to show how to construct a “small” matrix26 ,
h
i
1/2 0
S = 0 3/4
(16)
which was produced via
\newcommand{\mysmallarraydecl}{\renewcommand{%
\IEEEeqnarraymathstyle}{\scriptscriptstyle}%
\renewcommand{\IEEEeqnarraytextstyle}{\scriptsize}%
\renewcommand{\baselinestretch}{1.1}%
\settowidth{\normalbaselineskip}{\scriptsize
\hspace{\baselinestretch\baselineskip}}%
\setlength{\baselineskip}{\normalbaselineskip}%
\setlength{\jot}{0.25\normalbaselineskip}%
\setlength{\arraycolsep}{2pt}}
%
\begin{equation}
S=\left[\begin{IEEEeqnarraybox*}[\mysmallarraydecl]
26 IEEE authors should note that the use of small matrices is not recommended as the IEEE does not usually reduce font sizes in equations or alter
the main text baselineskip to accommodate in-text mathematics.

JOURNAL OF LATEX CLASS FILES, VOL. 14, NO. 8, AUGUST 2015

TABLE VI
N ETWORK D ELAY AS A F UNCTION OF L OAD

β
1
10
100
*

Average Delay
λmin λmax
0.057
0.124
0.830

0.172
0.536
0.905*

limited usability

[c]{,c/c,}
1/2&0\\
0&3/4%
\end{IEEEeqnarraybox*}\right]
\end{equation}

The use of a user defined command, \mysmallarrayde
cl, to contain the IEEEeqnarray setup code, demonstrates
how users can easily recreate their most commonly used
structures by fully exploiting the on-the-fly configurability of
the IEEEeqnarray family.
This example is more complex than need be in order to
demonstrate a few techniques. It would be easy enough to set
\baselineskip to the desired value, but suppose that the
matrix rows are to be spaced some multiple of the \baselin
eskip of the \scriptsize font. Complicating matters even
more is the fact that most LATEX class files will not allow the
user to execute text font size commands within math mode—
and the matrix is within an equation. So, \scriptsize cannot
be used to directly set the \baselineskip.
The first step is to set the math and text columns to
their desired styles. Then \baselinestretch is setup to be
used like \arraystretch. The trick is to run \scriptsize
within a \settowidth command which stores the \basel
ineskip of the \scriptsize font, multiplied by \baseli
nestretch, in \normalbaselineskip which is then used
to set \baselineskip, \jot, etc. Finally, \arraycolsep is
reduced to better suit the smaller font. Note the use of “%”
to prevent unwanted spaces from appearing after the braces at
the end of lines in \mysmallarraydecl.
3) Tables: Tables, especially those with lines, tend to be a
little more complicated. Table VI was made with the following
code:
\begin{table}[!t]
\centering
\caption{Network Delay as a Function of Load}
\label{table_delay}
\begin{IEEEeqnarraybox}[\IEEEeqnarraystrutmode\IEEEe
qnarraystrutsizeadd{2pt}{0pt}]{x/r/Vx/r/v/r/x}
\IEEEeqnarraydblrulerowcut\\
&&&&\IEEEeqnarraymulticol{3}{t}{Average Delay}&\\
&\hfill\raisebox{-3pt}[0pt][0pt]{$\beta$}\hfill&&\IE
EEeqnarraymulticol{5}{h}{}%
\IEEEeqnarraystrutsize{0pt}{0pt}\\
&&&&\hfill\lambda_{\mbox{min}}\hfill&&\hfill
\lambda_{\mbox{max\vphantom{i}}}\hfill&\IEEEeqnarray
strutsizeadd{0pt}{2pt}\\
\IEEEeqnarraydblrulerowcut\\
&1&&&
0.057&& 0.172&\\
&10&&& 0.124&& 0.536&\\
&100&&& 0.830&& 0.905\rlap{\textsuperscript{*}}&\\
\IEEEeqnarraydblrulerowcut\\
&\IEEEeqnarraymulticol{7}{s}{\scriptsize\textsupersc

SHELL: HOW TO USE THE IEEETRAN LATEX CLASS

TABLE VII
P OSSIBLE Ω F UNCTIONS
Ω(m)

Range
x<0

Ω(m) =

m
X

K −i

i=0

x≥0

Ω(m) =

√

m

ript{*}limited usability}%
\end{IEEEeqnarraybox}
\end{table}

Because this table has lines, the first step is to enable strut
mode line spacing. The strut height is then increased by a
couple of points to provide a little more headroom above the
letters.27 This table uses cutting horizontal rules and open
sides as is commonly done in IEEE publications. There are
three extra “x” columns which serve as place holders. The
“x” columns at each end serve as a quick way to get the
horizontal rules to extend a little past the contents of the table.
The middle “x” column serves as an attachment point for the
horizontal rule that is below “Average Delay”. Without this
extra column, the left side of that horizontal rule would cut
into the middle double vertical rule.28 Notice how the “β” is
smuggled in as part of the row containing the horizontal rule.
β has to be smashed so that it will not add unwanted vertical
spacing. Likewise, the strut for that row is disabled. Also, \ra
isebox is used instead of \smash so that β can be vertically
lowered—otherwise it would appear on its baseline which is
too high for the purpose at hand. The \hfill on either side
of β changes the justification of that cell to centered. The
“min” and “max” subscripts would not normally sit at the
same level because the “i” in min is slightly higher than the
letters in “max”. To fix this, a \vphantom “i” is added to
“max”. Because these subscripts sit so low, the depth of that
line’s strut is increased a couple of points. Alternatively, one
could have just smashed the “i”. The asterisk next to “0.905”
is reduced to zero width via \rlap so that it will not affect its
cell’s width or alignment. This example also illustrates how
to integrate table footnotes into the end of a table without the
help of external packages.
Strut spacing does not work so well for rows that contain
tall symbols because such objects routinely exceed the height
of the struts. Furthermore, increasing the strut height is often
not an option because (1) the height and depth of the tall
symbols must be measured or guessed; and (2) there may be
other rows which have normal line height. Table VII illustrates
such a situation. Its code is shown here:
\begin{table}[!t]
\centering
\caption{Possible $\Omega$ Functions}
\label{table_omega}
\begin{IEEEeqnarraybox}[\IEEEeqnarraystrutmode\IEEEe
qnarraystrutsizeadd{2pt}{1pt}]{v/c/v/c/v}
\IEEEeqnarrayrulerow\\
&\mbox{Range}&&\Omega(m)&\\
27 Knuth

calls this extra step a mark of quality.
may even think it would be better that way, but we want to show
some tricks in these examples.
28 Some

27

\IEEEeqnarraydblrulerow\\
\IEEEeqnarrayseprow[3pt]\\
&x < 0&&\Omega(m)=\sum\limits_{i=0}^{m}K^{-i}&\IEEEe
qnarraystrutsize{0pt}{0pt}\\
\IEEEeqnarrayseprow[3pt]\\
\IEEEeqnarrayrulerow\\
\IEEEeqnarrayseprow[3pt]\\
&x \ge 0&&\Omega(m)=\sqrt{m}\hfill&\IEEEeqnarraystru
tsize{0pt}{0pt}\\
\IEEEeqnarrayseprow[3pt]\\
\IEEEeqnarrayrulerow
\end{IEEEeqnarraybox}
\end{table}

The solution is to use \IEEEeqnarrayseprow to manually
add in a fixed amount of extra space as needed. In this way,
\IEEEeqnarrayseprow can do for lined tables what \jot
does for multiline equations. Of course, using this method, the
baselines of the rows will no longer be equally spaced.
The \hfill in the square root cell is a cheap, but effective,
way of getting the equal signs to line up without the need of
additional columns.
ACKNOWLEDGMENT
The author would like to thank Ken Rawson, Kevin
Lisankie, Kimberly Sperka, Steve Wareham, Patrick Kellenberger, Laura Hyslop and Cathy Cardon of the IEEE for their
help and support in making this work possible. The knowledge
and prior work of TEX gurus such as Donald Arseneau,
Fred Bartlett, David Carlisle, Tony Liu, Frank Mittelbach,
Piet van Oostrum, Roland Winkler and Mark Wooding were
instrumental in developing the complex IEEEeqnarray family
of commands. The author is also grateful to Peter Wilson and
Donald Arseneau for allowing the inclusion of their \@ifmt
arg command.
Finally, this work might not have been possible had it
not been for the efforts of the prior IEEEtran developers:
Gerry Murray, Silvano Balemi, Jon Dixion, Peter Nüchter and
Juergen von Hagen. Their work still lives on to some degree
within IEEEtran.
R EFERENCES
[1] (2015, Jul.) The IEEE website. [Online]. Available: http://www.ieee.org/
[2] M. Shell. (2015, Aug.) The IEEEtran.cls package. [Online]. Available:
http://www.ctan.org/pkg/ieeetran
[3] ——. (2015, Jul.) IEEEtran homepage. [Online]. Available: http:
//www.michaelshell.org/tex/ieeetran/
[4] H. Kopka and P. W. Daly, Guide to LATEX, 4th ed. Harlow, England:
Addison-Wesley, 2003.
[5] T. Oetiker, H. Partl, I. Hyna, and E. Schlegl. (2015, Jul.)
The not so short introduction to LATEX 2ε . [Online]. Available:
http://www.ctan.org/pkg/lshort
[6] S. M. Moser. (2013, Aug.) How to Typeset Equations in LATEX.
[Online]. Available: http://moser.cm.nctu.edu.tw/manuals.html#eqlatex
[7] R. Fairbairns. (2014, Jun.) The TEX FAQ. [Online]. Available:
http://www.tex.ac.uk/
[8] M. Sharpe. (2015, Jul.) The newtx package. [Online]. Available:
http://www.ctan.org/pkg/newtx
[9] (2015, Jul.) Mathtime professional fonts. Personal TEX, Inc. [Online].
Available: http://www.pctex.com/mtpro2.html
[10] D. Carlisle and F. Mittelbach. (2015, Apr.) The bm package. [Online].
Available: http://www.ctan.org/pkg/bm
[11] (2013, Jan.) The amsmath package. The American Mathematical
Society. [Online]. Available: http://www.ctan.org/pkg/amsmath
[12] S. Pakin. (2009, Apr.) The IEEEconf.cls package. [Online]. Available:
http://www.ctan.org/pkg/ieeeconf

28

[13] J. D. McCauley, J. Goldberg, and A. Sommerfeldt. (2011, Dec.) The
endfloat package. [Online]. Available: http://www.ctan.org/pkg/endfloat
[14] H. Oberdiek. (2012, May) The ifpdf package. [Online]. Available:
http://www.ctan.org/pkg/ifpdf
[15] A. Gefen, “Simulations of foot stability during gait characteristic of
ankle dorsiflexor weakness in the elderly,” IEEE Trans. Neural Syst.
Rehab. Eng., vol. 9, no. 4, pp. 333–337, Dec. 2001.
[16] D. Arseneau. (2015, Mar.) The cite package. [Online]. Available:
http://www.ctan.org/pkg/cite
[17] M. D. Wooding. (1999, Mar.) The MDW tools package. [Online].
Available: http://www.ctan.org/pkg/mdwtools
[18] D. Arseneau. (2010, Feb.) The cases package. [Online]. Available:
http://www.ctan.org/pkg/cases
[19] S. Tolušis and V. Statulevičius. (2013, Oct.) The stfloats package.
[Online]. Available: http://www.ctan.org/pkg/stfloats
[20] D. Carlisle. (2015, Apr.) Packages in the ‘graphics’ bundle. grfguide.pdf.
[Online]. Available: http://www.ctan.org/pkg/graphics
[21] K. Reckdahl. (2006, Jan.) Using imported graphics in LATEX 2ε .
[Online]. Available: http://www.ctan.org/pkg/epslatex
[22] C. Barratt, M. C. Grant, and D. Carlisle. (1998, May) The psfrag
package. [Online]. Available: http://www.ctan.org/pkg/psfrag
[23] S. D. Cochran. (2005, Jul.) The subfigure package. [Online]. Available:
http://www.ctan.org/pkg/subfigure
[24] S. D. Cochran, V. Karen-Pahlav, Z. Mehran, and V. Khalighi. (2005, Jul.)
The subfig package. [Online]. Available: http://www.ctan.org/pkg/subfig
[25] A. Sommerfeldt. (2013, May) The subcaption package. [Online].
Available: http://www.ctan.org/pkg/subcaption
[26] P. Williams and R. Brito. (2009, Aug.) The algorithmic package.
[Online]. Available: http://www.ctan.org/pkg/algorithms
[27] S. János. (2005, Apr.) The algorithmicx.sty package. [Online].
Available: http://www.ctan.org/pkg/algorithmicx
[28] F. Mittelbach and D. Carlisle. (2015, Apr.) The array package. [Online].
Available: http://www.ctan.org/pkg/array
[29] D. Arseneau. (2010, Mar.) The threeparttable package. [Online].
Available: http://www.ctan.org/pkg/threeparttable

JOURNAL OF LATEX CLASS FILES, VOL. 14, NO. 8, AUGUST 2015

[30] D. Carlisle. (1999, Apr.) The fix2col package. [Online]. Available:
http://www.ctan.org/pkg/fix2col
[31] M. Høgholm. (2012, Dec.) The dblfloatfix package. [Online]. Available:
http://www.ctan.org/pkg/dblfloatfix
[32] M. Shell. (2015, Aug.) The IEEEtran BIBTEX style. [Online]. Available:
http://www.ctan.org/pkg/ieeetran
[33] P. W. Daly. (2013, May) The balance package. [Online]. Available:
http://www.ctan.org/pkg/balance
[34] S. Tolušis and V. Statulevičius. (2015, Apr.) The flushend package.
[Online]. Available: http://www.ctan.org/pkg/flushend
[35] M. Shell. (2007, Jan.) The testflow diagnostic suite. [Online]. Available:
http://www.ctan.org/pkg/testflow
[36] T. Oetiker. (2015, Mar.) The acronym package. [Online]. Available:
http://www.ctan.org/pkg/acronym
[37] D. Arseneau. (2013, Dec.) The url package. [Online]. Available:
http://www.ctan.org/pkg/url
[38] M. Shell. (2015, Aug.) The IEEEtrantools package. [Online]. Available:
http://www.ctan.org/pkg/ieeetrantools

Michael Shell (M’87) received the B.E.E., M.S.E.E.
and Ph.D. degrees in electrical engineering all from
the Georgia Institute of Technology, Atlanta, in
1991, 1993 and 2004 respectively. He has developed
several all-optical packet-switched network subsystems and node demonstrations. His research interests
include all-optical packet-switched networks, high
speed opto-electronic interface design, discrete simulation and exact Markov models for buffered packet
switches.
Dr. Shell is also the author of the most recent
versions of the IEEEtran LATEX class and BIBTEX style packages and is the
current maintainer of both.



==> Unix-LaTeX2e-Transactions-Style-File/IEEEtran/changelog.txt <==


 Changelog history of the IEEEtran LaTeX class.
 2015/08/26
 by Michael Shell (MDS)
 http://www.michaelshell.org/


 2015/08/26 V1.8b (MDS) changes:

 1) Added new comsoc mode for the IEEE Communications Society.
    This mode (at present) only invokes the use of the newtxmath math fonts.
 
 2) Revised IEEEeqnarray column specifications to work with active " 
    (or other punctuation catcode changes) as with babel under the
    german or ngerman language modes. 
    Thanks to Stefan M. Moser for reporting this problem.

 3) Added \indexspace and other index related macros as newer versions of
    article.cls now do. These macros are needed to avoid an error when
    using the glossaries package.
    Thanks to Sebastian Nyberg for suggesting this change.

 4) Fixed odd/even page header font bug under compsoc mode and
    other page style code improvements.
    Thanks to Marco Paolieri for reporting this problem.

 5) Added hooks to allow for easy control of spacing above title.

 6) Added the \IEEEnoauxwrite command.
    Thanks to Sudarshan Mukherjee for suggesting this feature.


 2014/09/17 V1.8a (MDS) changes:

 1) Extensive rework of the compsoc mode to comply with the latest standards
    of the IEEE Computer Society.

 2) Internal code improvements for page setup and command argument
    processing.

 3) Fixed abstract, index terms and diamond line for compsoc technotes.
    Thanks to Dimitris Schinianakis for reporting this problem.

 4) New cspaper option to support the special trim paper size
    (7.875in x 10.75in) used in actual Computer Society journals. For
    compsoc journal mode, typesetting will not be altered by the use of this
    option.

 5) New \IEEEraisesectionheading{} command to provide for the special raised
    first section heading of Computer Society journal papers.

 6) Increased \clubpenalty, \widowpenalty, \displaywidowpenalty to
    discourage paragraph breaks at the first and last lines.
    Thanks to Dirk Beyer for suggesting this change.

 7) Added lines per column console message.


*******
 2012/12/27 V1.8 (MDS) changes:: 

 1) New transmag class option to support the IEEE Transactions on Magnetics
    format. Thanks to Wei Yingkang, Sangmin Suh and Benjamin Gaussens
    for suggestions and beta testing.

 2) The \IEEEcompsoctitleabstractindextext and 
    \IEEEdisplaynotcompsoctitleabstractindextext
    commands have been deprecated in favor of their
    \IEEEtitleabstractindextext and \IEEEdisplaynontitleabstractindextext
    (observe that the "not" has changed to "non") equivalents. This change
    generalizes and decouples them from compsoc mode because the new
    transmag mode also uses them now.

 3) Added new *-forms of \IEEEyesnumber*, \IEEEnonumber*, \IEEEyessubnumber*,
    and \IEEEnosubnumber* (the non-star form of the latter is also new) which
    persist across IEEEeqnarray lines until countermanded. To provide for
    continued subequations across instances of IEEEeqnarrays as well as for
    subequations that follow a main equation (e.g., 14, 14a, 14b ...)
    \IEEEyessubnumber no longer automatically increments the equation number
    on it's first invocation of a subequation group. Invoke both
    \IEEEyesnumber\IEEEyessubnumber together to start a new
    equation/subequation group.
 
 4) Hyperref links now work with IEEEeqnarray equations.
    Thanks to Stefan M. Moser for reporting this problem.

 5) Fixed \markboth so that it does not cause an error with babel.sty.
    Thanks to Frank Meier for suggesting this change.

 6) Change all instances of ~ to \nobreakspace to avoid
    
    ! Argument of \language@active@arg~ has an extra }
    
    figure caption error with bable.sty under spanish. Thanks to
    Manuel Olivares and Javier Bezos for suggesting this change.

 7) Allow line breaks within long theorem names.
    Thanks to Miquel Payaro for suggesting this change.

 8) Revised \IEEEeqnarraymulticol{} to allow inner alignments without
    requiring extra containing braces to prevent an incomplete \ifx error.
    Thanks to Stefan M. Moser and Auke van der Valk for reporting this
    problem.

 9) Revised spacing at top of top figures and tables to better
    align with the top main text lines as IEEE does in its journals. 
    Thanks to Dirk Beyer for reporting this issue and beta testing.

10) Removed support for legacy IED list commands, legacy QED and proof
    commands and the legacy biography and biographynophoto environments.
    IEEEtran no longer defines or references \labelindent so as to
    avoid namespace problems with list packages that define it.
    Thanks to Sven Köhler for reporting the problem with enumitem.sty.


*******
 2007/03/05 V1.7a (MDS) changes:

 1) Corrected problem of unwanted two column peer review title page format.
    Thanks to Virgilio Rodriguez for reporting this bug.

 2) "depreciated" -> "deprecated". Thanks to Virgilio Rodriguez for
    suggesting this change.



*******
 2007/01/11 V1.7 (MDS) changes:

 1) New class option compsoc to support the IEEE Computer Society format.

 2) New class option captionsoff disables the display of figure/table
    captions. endfloat.sty is now mentioned in the docs. Thanks to Geoff
    Walker for suggesting these changes.

 3) Fixed compatibility issues with subfig.sty and caption.sty. Thanks to
    Steven Douglas Cochran and Axel Sommerfeldt for suggesting this change.

 4) New \CLASSINPUT, \CLASSOPTION and \CLASSINFO interface allows for more
    user control and conditional compilation.

 5) \ifcenterfigcaptions (\centerfigcaptionstrue, \centerfigcaptionsfalse),
    \CMPARstart and \overrideIEEEmargins have been removed and no are
    longer supported. The effect of \overrideIEEEmargins can be mimicked
    via the more general \CLASSINPUT interface:
    % US letter paper:
    \newcommand{\CLASSINPUTinnersidemargin}{0.775in}
    \newcommand{\CLASSINPUToutersidemargin}{0.585in}
    % A4 paper:
    \newcommand{\CLASSINPUTinnersidemargin}{17mm}
    \newcommand{\CLASSINPUToutersidemargin}{11.647mm}

 6) Several commands and environments have been deprecated in favor of
    replacements with IEEE prefixes to better avoid potential future name
    clashes with other packages. Legacy code retained to allow the use of
    the obsolete forms (for now), but with a warning message to the console
    during compilation:
    \IEEEauthorblockA, \IEEEauthorblockN, \IEEEauthorrefmark,
    \IEEEbiography, \IEEEbiographynophoto, \IEEEkeywords, \IEEEPARstart,
    \IEEEproof, \IEEEpubid, \IEEEpubidadjcol, \IEEEQED, \IEEEQEDclosed,
    \IEEEQEDopen, \IEEEspecialpapernotice. IEEEtran.cls now redefines
    \proof in way to avoid problems with the amsthm.sty package.
    For IED lists:
    \IEEEiedlabeljustifyc, \IEEEiedlabeljustifyl, \IEEEiedlabeljustifyr,
    \IEEEnocalcleftmargin, \IEEElabelindent, \IEEEsetlabelwidth,
    \IEEEusemathlabelsep

 7) These commands/lengths now require the IEEE prefix and do not have
    legacy support: \IEEEnormaljot.
    For IED lists: \ifIEEEnocalcleftmargin, \ifIEEEnolabelindentfactor,
    \IEEEiedlistdecl, \IEEElabelindentfactor

 8) \normalsizebaselineskip skip replaced by
    \CLASSINFOnormalsizebaselineskip (nonrubber dimen) length.
    Also, new \CLASSINFOnormalsizeunitybaselineskip (nonrubber dimen)
    provided.

 9) Now defaults to using Alpha numbering rather than Roman for appendices
    numbering. This is because Alpha numbering is more common and avoids
    problems with theorem numbering. \ifuseRomanappendices
    (\useRomanappendicestrue, \useRomanappendicesfalse) is no longer
    supported. Instead, use the new class option romanappendices if Roman
    appendices numbering is desired. Thanks to Leonid Mirkin for reporting
    the problem with theorems in appendices and suggesting changes.

10) Improved paper size setting code for pdflatex.

11) Better handling of theorem numbering when using the section counter
    within the appendix(cies). Thanks to Leonid Mirkin for suggesting
    this change.

12) Fixed bug that caused equations at the end of theorems to be too
    close to the line below them.

13) Provided hook to conference mode console notice and changed notice to
    better support conferences that use A4 paper. Thanks to Volker Kuhlmann
    for suggesting this change.

14) \IEEEauthorrefmark made robust to allow it to be used in \thanks
    without a leading \protect

15) Improved \textunderscore to provide a much better fake _ when used with
    OT1 encoding. Under OT1, detect use of pcr or cmtt \ttfamily and use
    available true _ glyph for those two typewriter fonts.

16) Revised internal \@sect command to be more robust for users who employ
    modified section heading formats. Thanks to Zarko F. Cucej for
    suggesting this change.

17) Improved \thesubsubsection definition to prevent breaks at the hyphen.
    Thanks to Moritz Borgmann for suggesting this change. Thanks to
    Dan Luecking and Heiko Oberdiek for explaining some of the various
    alternatives and techniques to fix it.

18) No longer provide \NAT@parse hack to get cite.sty to play (somewhat)
    with hyperref.sty as this is already included in cite.sty version
    4.0 (2003-05-27) and later.

19) At the beginning of document, set the default style of url.sty to be
    the same as the current text font - as is done in IEEE journals.

20) Corrected excessive line spacing in journal table captions. Thanks to
    Moritz Borgmann for suggesting this change.

21) Corrected \thesubsubsection to use the "I-A1" format IEEE uses rather
    than "I-A.1" as was done before. Ditto for \theparagraph. Thanks to
    Moritz Borgmann for suggesting this change.

22) Enclose papersize specials within \AtBeginDvi in case someone wants
    to make a format with IEEEtran. Thanks to Moritz Borgmann for
    suggesting this change.

23) Eliminated the small space after abstract and keywords dash as IEEE
    now does. Thanks to Moritz Borgmann for suggesting this change.

24) IEEEkeywords is no longer locked out in conference mode

25) Increase defaults of \binoppenalty and \relpenalty to discourage
    breaks within equations. Thanks to Moritz Borgmann for suggesting
    this change.

26) Support optional argument for IEEEproof. Thanks to Ingo Steinwart for
    suggesting this change. Also, start a new \par with \IEEEproof.

27) Add support for an optional argument to \bstctlcite.

28) Changed \topfraction and \dbltopfraction from 1.0 to 0.9. Thanks to
    Donald Arseneau for suggesting this change.


*******
 2005/09/13 V1.6c (MDS) changes:

 1) Changed endfigure/endfloat definitions so as not to cause problems with
    preview-LaTeX and other packages. Thanks to Stephan Heuel and David
    Kastrup for reporting this problem.



*******
 2002/11/18 V1.6b (MDS) changes:

 1) Fixed problem with figure captions when using hyperref. Thanks to 
    Leandro Barajas and Michael Bassetti for reporting this bug.

 2) Provide a fake nabib command \NAT@parse so that hyperref will not
    interfere with the operation of cite.sty. However, as a result citation
    numbers will not be hyperlinked. Also, natbib will not be able to work
    with IEEEtran. However, this is perhaps the best solution until
    cite.sty and hyperref.sty are able to co-exist with each other.
    It easy enough to override the fake command via:
    \makeatletter
    \let\NAT@parse\undefined
    \makeatother

 3) Revised font selection method so as not to have problems when used
    with setspace.sty. Thanks to Zhang Yan for reporting this bug.

 4) Added \special to feed papersize to dvips. Thanks to Moritz Borgmann 
    for suggesting this feature.

 5) In addition to the IEEE IED lists, the original IED style list
    environments (as is done in article.cls) are now provided as
    LaTeXitemize, LaTeXenumerate, and LaTeXdescription. Also, users can
    now redefine \makelabel within IEEE IED list controls. There may be
    some use for this in specialized applications. Thanks to Eli Barzilay
    for suggesting this feature.

 6) \table* now defaults to \footnotesize text like \table.

 7) The draft modes now no longer force a pagebreak after the title.
    Thanks to Christian Peel for suggesting this change.

 8) New draftclsnofoot mode is like draftcls, but does not display the
    date and the word "DRAFT" at the foot of the page. Thanks to
    Christian Peel for suggesting this feature.

 9) New peerreview and peerreviewca modes with \IEEEpeerreviewmaketitle
    command allows for a "cover" titlepage for anonymous peer review.
    Except for the cover titlepage, peerreview is much like journal mode.
    peerreviewca is like peerreview, but allows the author names to be
    entered and formatted as under conference mode so that author
    affiliations and contact information can be easily seen on the cover
    page. Thanks to Eric Benedict for suggesting this feature.



*******
 2002/08/13 V1.6 (MDS) changes:
 
 1) Added conference mode via conference option. Defaults to the
    traditional journal mode. e.g., \documentclass[conference]{IEEEtran}
 
 2) Added support for A4 paper via new a4paper option. Pdflatex's paper
    size lengths are now automatically set to the proper paper size being
    used.
 
 3) Revised margins again. Page text is now horizontally centered.
    Conference mode increases the top and bottom margins with the bottom
    margin being slightly larger. For A4 paper, the top margin and text
    typesetting will not change from those of US letter paper, but the side
    margins will be smaller and the bottom margin will be larger than that
    of US letter. All per IEEE specs.

 4) Fixed footnote line spacing anomaly in draft mode. 
    Thanks to Alberto Rodriguez for reporting this bug.
    
    Also, slightly revised footnote and \thanks note spacing.
    Set \interfootnotelinepenalty=10000 to prevent LaTeX
    from breaking footnotes across multiple pages or columns.

 5) Fixed bug that caused overwritten photo areas and sometimes anomalous
    spacing when a new paragraph was started within a biography. Also,
    the presence of \par's, new lines or spaces at the beginning of
    abstract, keywords, biography, or biographynophoto will no longer
    affect the first word spacing.
    Thanks to Eric Durant for reporting this bug.
    
    The biography environment now does a better job in preventing
    a biography photo area from being broken across pages or columns.

 6) Fixed whitespace between \cite entries bug. i.e.,
    both \cite{einstein24, knuth84} and \cite{einstein24,knuth84}
    are now valid. \cite is now a robust command as it should be.
    IEEEtran now no longer defines the old non-standard \shortcite or 
    \citename.
    
    The base IEEEtran.cls does not sort citation numbers or produce ranges
    for three or more consecutive numbers. However, V1.6 of IEEEtran.cls 
    now pre-defines the following format control macros to facilitate easy
    use with Donald Arseneau's cite.sty package (tested with cite.sty V3.9):  

    \def\citepunct{], [}
    \def\citedash{]--[}
    
    cite.sty is standard on most LaTeX sytems and can be obtained from
    www.ctan.org. Thanks to Donald Arseneau for creating cite.sty,
    providing the required format arguments to produce the IEEE style
    and designing a cite interface capable of handling the IEEE citation
    style.
    
    Note: Historically, IEEE has wanted authors to "hardcode" symbolics.
    (i.e., replace all \cite{} with fixed [x]). However, it now seems that
    most electronic manuscript submissions to IEEE are in .pdf format, and 
    as such, do not require the LaTeX document reference numbers to be hard
    coded. If an author is required to submit actual LaTeX files, I do
    recommend that the bibliography file (.bbl) be copied into the .tex
    document and the \bibliographystyle{} and \bibliography{} commands be
    commented out so that the .tex file does not depend on (potentially
    lengthy and/or confidential) external bibliography database files

 7) Adjusted some spacing parameters. The spacing above and below equations
    has been revised (to a typical IEEE value). \jot now has a decent value.
    The title text is now exactly 24pt. (On a related note, \fontsubfuzz has
    been increased to 0.9pt to prevent annoying font substitution warnings
    when using the Computer Modern fonts that use the 24.88pt size.)
    In V1.6, \small is now 8.5pt in 9pt docs because \footnotesize is 8pt.
    For 9pt docs, you should probably go ahead and use \footnotesize when
    you need text a little smaller than \normalsize.
    The interword spacing has been adjusted to be extremely close to that
    which IEEE uses. You can use a new class option, nofonttune, if you need
    to disable the adjusting of the interword spacing. This adjustment and
    an increase to \hyphenpenalty have greatly reduced the amount of
    hyphenation in a typical paper.
       The baselineskip for the normalsize fonts has been tweaked to reduce
    underfull vboxes on journal paper columns with only paragraphs. 
    Conference mode does the same thing but by also tweaking the \textheight
    slightly off 9.25in (IEEE spec) to ensure an integer number of lines per
    page. Draft (also draftcls) mode has also been revised to reduce
    underfull vbox warnings. However, draft mode can still produce underfull
    vboxes (a direct result of the increase in line spacing and margins) if:
    A non-normalsize font occupies an entire column (abstract and index
    terms take up a whole column by themselves); or the beginning of a
    section occurs near the end of a column and cannot be squeezed into the
    bottom, etc. This is normal as draft mode's liberal spacings cannot
    guarantee perfect formatting.

 8) New biographynophoto environment for biographies without photos.
    Usage: 
    
    \begin{biographynophoto}{author name}
    biography text here 
    \end{biographynophoto}
    
 9) Fixed bug that produced multiple table of contents entries for papers
    with more than one biography. Also, biography now works better with
    hyperref.
 
10) New \sublargesize font size command provides for 11pt text in a 10pt
    document. (Needed for things like author names.) For documents not
    using 10pt normal size text, \sublargesize is currently identical 
    to \large.

11) New \IEEEmembership command to provide correct font to indicate IEEE
    membership for journal papers.

12) Fixed author name line overflow problem when in journal mode. This
    problem had been introduced in V1.5 in my rush to get \and to work for
    conferences. \and is unneeded (and invalid) in journal mode. For 
    conference mode, \and will work as expected and features an optional
    spacing argument. i.e., \and[\hspace{5ex}] 
    \and will default (recommended) to using \hfill which will result in
    equal spacing between author blocks.
 
13) New \authorblockN, \authorblockA and \authorrefmark commands to 
    facilitate easy formatting of author names, affiliations and cross
    reference symbols, respectively, when in conference mode. These 
    three commands are to be used only for conference papers.
    In conference mode, \author text is placed within a modified tabular
    environment (somewhat like article.cls). So, within \author in
    conference mode, you should not try to enclose multiple \\ within an
    environment or command (other than the argument braces of
    \authorblockX{}). For example:
    
    \author{\authorblockN{{John Doe \\ Jane Doe}}} % WRONG!
    
    will generate an error. 
  
    Note that font size/attribute changes will now persists across \\
    within \author. (But, not across author blocks nor across \and.)
    However, with the new commands, there should be no need to alter any
    font attributes within \author. All text sizing and spacing within 
    \author{} and the author block commands is per IEEE specs for both 
    conference and journal modes. (In conference mode, the author names
    are only very slightly larger than the affiliations which are in normal
    size.) For specialized applications you can alter the justification of
    author lines by placing \hfill at the beginning or at the end of a line.
    The interline spacing within \author is determined by the font
    attributes that are in effect at the end of each line within author.
 
14) Because the titles and author name blocks use different font
    sizes/styles from the main text, it was possible that two column papers
    with titles that span both columns (standard journal and conference
    papers, but not technotes) with certain numbers of lines for the title
    and authors' name/affiliations can cause underfull vbox problems
    (paragraphs with large spacings between them) in the second column of
    the main text on the title page - if there were no new sections,
    equations or figures in this column (they would provide some needed
    rubber spacing). The use of things like special paper notices and
    publisher ID marks also affected this issue. The problem could not
    happen in the first column because the first column has a rubber length
    around the heading of the first section. Furthermore, problems seldom
    occurred on pages after the first as the margins had been chosen not to
    cause it with the popular font sizes. Rubber lengths after the author
    names would not fix this problem.
       Auto-calculating a "good" spacing after the title is a tad difficult
    to do in LaTeX. However, I am pleased to report that V1.6 has this new
    capability - "dynamically determined title spacing". IEEEtran will now
    measure the height of all the title and author text in \maketitle
    and then calculate a rigid (non-rubber) spacer to follow that meets
    IEEE specs and also produces a \textheight on the title page that
    ensures an integer number of normalsized lines on the rest of the page.
    Single column  papers, and two column papers with the title entirely in
    column one (technotes) do not need dynamic rigid spacing and therefore
    use standard rubber spacers.
    
    Note: This problem can still crop up if you use floats that span both
    columns (i.e., figure*). It has been a decade+ long limitation with
    LaTeX that the stretchable portion of \dbltextfloatsep is ignored. 
    If you get a problem with underful vbox warnings and paragraphs that
    "are pulled apart" on page with a float that spans both columns, tweak
    the space between the figure and the main text a little:
    
    \vskip 5pt
    \end{figure*}
    
    If you can't find a value that fixes both columns, you are going to
    have to put a rubber spacer somewhere in one or both of the columns.
15) Because of change #14 above, those of you using \pubid will, as of V1.6,
    have to place it *before* \maketitle in order for it have the intended 
    affect. The dynamic spacer algorithm must see if you are using \pubid
    when \maketitle is called. \pubidadjcol works as before except that it
    now has additional logic to prevent it from doing anything if \pubid
    was never called.
    
16) In some unusual, non-standard circumstances, an author may desire to
    alter the spacing after the title area or put some unusual text above
    the main text. For instance, to stop a bad break when a new section
    occurs right at the start of the second page. This is difficult to do
    when the title spans both columns of two column text since LaTeX treats
    such title text as a type of float. A new command,
    \IEEEaftertitletext{}, gives access to the end of that produced by
    \maketitle. The types of things that can go into \IEEEaftertitletext
    are the same as those into \twocolumn[] - no \par, but \\ are OK. There
    is no restriction on the range of spacings that can be used. e.g.,
    \IEEEaftertitletext{\vspace{-100pt}} will push the main text well into
    the title and \IEEEaftertitletext{\vspace{100pt}} will push it far down
    the page. You will have complete control. If used, place
    \IEEEaftertitletext{} before \maketitle like \title and \author.
    IEEEtran's dynamic title spacing intentionally does not take into
    consideration the contents of \IEEEaftertitletext{} when determining
    the spacer after the title area (otherwise it would try to second
    guess you), so the user will have manually adjust the height of the
    contents in \IEEEaftertitletext{} if the problem discussed in #14 above
    should develop. A safe bet is to keep the height of contents of
    \IEEEaftertitletext{} to integer multiples of \baselineskip, e.g.,
    \IEEEaftertitletext{\vspace{-1\baselineskip}} 
    
    Because it can result in an IEEE nonstandard format, the use of
    \IEEEaftertitletext{} is discouraged. Possible uses include (1) the use
    of IEEEtran for non-IEEE work with different title spacing requirements,
    or (2) as an emergency manual override if a problem should develop in 
    IEEEtran's automatic spacing algorithm.
 
17) completely rewritten \PARstart to:
    a. no longer have problems when the user begins an environment
       within the paragraph that uses \PARstart.
    b. auto-detect and use the current font family
    c. revise handling of the space at the end of the first word so that
       interword glue will now work as normal.
    d. produce correctly aligned edges for the (two) indented lines.

    Because the current font family is now auto-detected, there is no
    longer any need for \CMPARstart - it is now the same as \PARstart.
   
18) There is now a new "open box" Q.E.D. symbol (\QEDopen) as well as the
    original default (\QED) closed one (\QEDclosed). Some journals use
    the open form. To make \proof use the open form, just do:
    \renewcommand{\QED}{\QEDopen}

19) Additional \typeout{} notices added to warn the user when unusual 
    settings/commands are detected or as reminders to avoid common errors
    when in conference mode.

20) IEEEtran now provides \abovecaptionskip and \belowcaptionskip skip
    registers because article class provides them and some packages
    may error if they are missing. However, IEEEtran only uses 
    \abovecaptionskip for actual caption spacing.

21) Fixed bug that prevented users from redefining the section headings
    to use arabic digits. Thanks to Richardt H. Wilkinson for reporting
    this bug.

22) Code cleaned up to be more efficient with the use of TeX registers;
    removed some old LaTeX 2.09 code; revised option processing to 
    LaTeX2e standard; eliminated unwanted "phantom" spaces in some
    environments.

23) Added new \IEEEeqnarray, \IEEEeqnarraybox, \IEEEeqnarrayboxm and 
    \IEEEeqnarrayboxt environments to provide superior alternatives to the
    standard LaTeX \eqnarray, \array and \tabular. Additional new support
    commands include \IEEEeqnarraydecl, \IEEEeqnarrayboxdecl,
    \IEEEeqnarraymathstyle, \IEEEeqnarraytextstyle, \yesnumber.
    \IEEEnonumber, \IEEEyesnumber, \IEEEyessubnumber, \IEEEeqnarraynumspace,
    \IEEEeqnarraymulticol, \IEEEeqnarrayomit, \IEEEeqnarraydefcol,
    \IEEEeqnarraydefcolsep, \IEEEeqnarrayseprow, \IEEEeqnarrayseprowcut,
    \IEEEeqnarrayrulerow, \IEEEeqnarraydblrulerowcut,
    \IEEEeqnarraystrutmode, \IEEEeqnarraystrutsize,
    \IEEEeqnarraystrutsizeadd, \IEEEvisiblestrutstrue,
    \IEEEvisiblestrutsfalse and \IEEEstrut.
    These are documented in the user's guide.
    
24) V1.6 changed back to using () around theorem names (which are also now
    in italics) as this is what IEEE is using now. Thanks to Christian Peel
    for reporting this. Also, when section numbers are used as the first
    part of theorem numbers, display them in arabic, not Roman.
    
25) New \IEEEtriggeratref{X} command allows a page break to be triggered
    just before the given reference number "X". This is most useful when
    balancing the columns on the last page and a \newpage between references
    is desired. \IEEEtriggercmd{X} allows a different command to be executed
    at trigger.



*******
 2001/07/26 V1.5 (MDS) changes:


 1) Fixed \and within \author bug: (! Misplaced \crcr. \endtabular ->\crcr)
    Thanks to Rainer Dorsch for discovering and reporting that \and 
    did not work.
    
 2) Fixed the biography environment so that if a biography's text is shorter
    than the area allocated for the photo, a collision with the next
    biography does not occur. You can now put real graphics (using the
    graphicx package) into the biography photo box with a new optional 
    argument of the biography command! For example:
    
    \begin{biography}[{\includegraphics[width=1in,height=1.25in,clip,
                      keepaspectratio]{./tux.eps}}]{Linux Penguin}
    
    will use the specified graphic as the author's photo. The photo area is
    exactly 1in wide by 1.25in high - as is done in IEEE Transactions. Try
    to keep the same 4:5 aspect ratio if scanning/cropping your photos. 
    Note the need for the extra set of enclosing braces around the
    \includegraphics. Without it, The LaTeX parser may get confused when it
    sees the \includegraphics's brackets within the biography's optional
    argument. Due to the length of the \includegraphics command, you may
    wish to define your own shorthand form of it. I have not done so with
    IEEEtran to prevent dependence on the graphicx package. If you do not
    use the optional argument, or leave it empty, a standard frame box
    with the words "Place Photo Here" will be used. If you want the space
    to remain completely empty, you can do:
    
    \begin{biography}[\mbox{}]{The Invisible Man} 
    
    The interface to biography's optional argument is into a
    1in X 1.25in minipage in which the argument text is centered both 
    horizontally and vertically:
    
    \begin{minipage}[b][1.25in][c]{1in}%
    \centering
    #1%
    \end{minipage}
    
    Within the biography environment, \unitlength is set to 1in.
    With this in mind, you can even design your own custom frameboxes.
    For instance:
    
    \begin{biography}[\framebox(1,1.25){\parbox[][\height
                     ][c]{0.9in}{\centering PLACE\\ PHOTO\\
                                  HERE}}]{Author Name}
    
    will yield the same type of result as the default photo box.
    
    Thanks to Herbert Voss for discovering the collision bug, suggesting
    the ability to handle graphics and providing some prototype code.



*******
 2001/03/15 V1.4 (MDS) changes:


 1) New "draftcls" and "final" options have been added.
    Thanks to Dragan Cvetkovic for suggesting an option like draftcls.
    
 2) Documentation changes to reflect the fact that this IEEEtran.cls 
    is no longer beta test.

 3) Slightly revised caption sizes. Figure and table captions are now 
    in \footnotesize, not \small as before.

 4) Allow user to control figure caption justification. IEEEtran.cls 
    normally defaults to left justified as is done in Transactions.
    However, for conferences, you may wish to issue the command:
    \centerfigcaptionstrue
    in the preamble. Short (less than one line long) figure captions
    will then be centered. Multi-line figure captions will always be 
    properly left justified. V1.6: This is already done for you when
    using the conference mode.



*******
 2001/01/18 V1.3 
 Michael Shell (MDS) made extensive changes and additions:


 BUGS FIXED (and many others too numerous to mention!):
 1) Fixed improper alignment with itemized, enumerated and
    description lists. Added new controls to these three
    environments so that it is easy to get the alignment IEEE
    uses. Furthermore, the itemize, enumerate and description lists
    no longer force a new paragraph to begin at the end the list
    (\par). (Sometimes lists are used within paragraphs.) 
 
 2) JVH's fixes now allow things like $\mathbf{N}(0,P(0))$
    to work properly without needing the extra braces:
    ${\mathbf{N}}(0,P(0))$. There is no longer any dependence
    on the "rawfonts" and "oldlfont" packages. Thanks Juergen! 
 
 3) Fixed underfull hbox errors and incorrect reference number
    alignment when the number of references in the bibliography
    exceeded 9 entries (which is almost every paper!).
  
 4) Removed dependence on the LaTeX sizexx.clo files.
    Now, 9pt documents should work correctly even on systems that
    lack a size9.clo file. This is most often used in conjunction
    with the option "technote" for "correspondence" papers like those
    in IEEE Transactions on Information Theory. For virtually all
    other papers, 10pt is used and so it is the default.
    Some improper font sizes have been corrected. \footnotesize is
    now 8pt in 9pt docs, so footnotes in technotes should be the
    correct size now. 
 
 5) Added \interlinepenalty within the bibliography section to discourage
    LaTeX from breaking within a reference. IEEE almost never breaks within
    a reference and when they do it is usually in technotes
    (correspondence papers). You may get an underfull vbox warning in the
    bibliography indicating that the spacing just before the "REFERENCES" 
    section is larger than normal, but the final result will be more like 
    what IEEE will publish. See the comments in the BIBLIOGRAPHY section
    around line 2034 below if you want to change this behavior.

 6) No longer "blows up" when you use \paragraph and have a table
    of contents.
 
 7) Theorem environment changed, (but for V1.6, back to the old way, sigh).
 
 8) Figure captions adjusted: IEEE left (not center) justifies
    figure captions (for journals) and does not indent figure caption text.
 
 9) Adjusted some spacings in the table of contents(TOC))/list-of-figures/
    list-of-tables so that section/table numbers will not so easily 
    collide with the titles. Section VIII was usually the worst offender.
    Still doesn't right justify the section numbers, but neither does 
    article.cls (This must be why LaTeX likes the x.y.z section numbering
    scheme unlike I, II, III, etc. of IEEE. )
    It may be "normal" as it is (left justified). sigh.
 
10) Now uses "index terms" now as a heading instead of "keywords".
    Furthermore, the "index terms" and "abstract" headings are in bold
    italic. This is how IEEE does things.

11) \thebibliography and \biography now put entries into
    the table of contents for you.


*******




 *******
 2000/09/06 (JVH) changes: (now designated as V1.2)
 
 made some corrections to get closer to LaTeX2e
 20000906 Juergen v.Hagen
 vonhagen@ihefiji.etec.uni-karlsruhe.de

 Permission to redistribute granted as of December 2000.
 *******





 *******
 
 1996 (JWD) LaTeX2e version: (now designated as V1.1)
  
 In the most recent TeXhax digest, there was a request for a copy of
 IEEEtrans.sty modified to work with LaTeX2e.  I have a version I
 modified to make it IEEEtrans.cls, which I have sent to the person
 making the request and am now sending to you to consider posting to
 the archives.
 --
 Jon Dixon
 dixonj@colorado.edu
 http://spot.colorado.edu/~dixonj/

*******





*******

 30-August-1993 original LaTeX 2.09 version (IEEEtran.sty),
 (now designated as V1.0):

 by Gerry Murray and Silvano Balemi
 Automatic Control Lab, ETH Zurich, Switzerland
 balemi@aut.ee.ethz.ch

*******





==> cover.txt <==
A google doc link of the letter is here: https://docs.google.com/document/d/1DdAZUIBL0lmLmmINgiy8_l-CdFoCqX4AFXtexEFh7uE/edit

Dear Editor-in-Chief,

Please find our manuscript submission titled "Your Coflow has Many
Flows: Sampling Them for Fun and Speed". An earlier version of the
manuscript was published in USENIX Annual Technical Conference (ATC) 2019.

The major differences from our ATC conference paper are as follows:

1. Background

We significantly improved the background and motivation Section II.
In particular, we added subsection II.A to discuss prior art on
non-clairvoyant coflow scheduling, and subsection II.B to discuss the
three limitations of prior-art to motivate the need for a more
efficient scheduler design.

2. Annalysis

We significantly enhanced the analytic results in Section III.B on why sampling
is effective in the presence of skew. In particular, we added the detailed
proof of equation considered in section III.B. The proof is added as an
appendix.  We also added a discussion on error-correction - iterative procedure
to refine initial estimates based on additional samples.

3. Design

We added two more inter-coflow scheduling policies in Section IV.C and the
pseudocode for the Rate Assignment algorithm in Section I.E to better explain
the algorithm.

4. Evaluation

We added evaluation of the two new inter-coflow scheduling policies in
simulation Section VIII.C. We also added two more testbed evaluation results,
on Robustness to network error and Resource Utilization, in Section IX.D and
IX.E respectively.

We have made several minor edits in writing and presentations of figures and
tables.

We look forward to hearing back from you the reviewing results.

Sincerely,

Akshay Jajoo
Purdue University

